Achieving Acceleration in Distributed Optimization via Direct Discretization of the Heavy-Ball ODE

We develop a distributed algorithm for convex Empirical Risk Minimization, the problem of minimizing large but finite sum of convex functions over networks. The proposed algorithm is derived from directly discretizing the second-order heavy-ball differential equation and results in an accelerated convergence rate, i.e, faster than distributed gradient descent-based methods for strongly convex objectives that may not be smooth. Notably, we achieve acceleration without resorting to the well-known Nesterov's momentum approach. We provide numerical experiments and contrast the proposed method with recently proposed optimal distributed optimization algorithms.

==> plot_figures/L_discrete_abs3.dat <==
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.0000000e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.0471285e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.0964782e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.1481536e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.2022644e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.2589254e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.3182567e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.3803843e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.4454398e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.5135612e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.5848932e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.6595869e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.7378008e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.8197009e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.9054607e+00
   4.5625786e-04   3.9477613e-06   6.2023127e-03   4.1210117e-04   4.8104445e-05   7.7213588e-01   4.5625786e-04   3.9477613e-06   1.3009739e-02   4.1210117e-04   4.8104445e-05   3.7018841e+00   4.5625786e-04   3.9477613e-06   9.8787306e-03   4.1210117e-04   4.8104445e-05   2.2084733e+01   1.9952623e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.0892961e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.1877616e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.2908677e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.3988329e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.5118864e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.6302680e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.7542287e+00
   4.5853576e+00   2.5199304e-04   6.1465189e-01   4.5613837e+00   2.7744465e-04   6.4611663e+00   9.1065919e+00   4.8899874e-04   2.6738095e+00   2.8404813e-01   3.1739346e-06   4.1603905e+00   1.1388972e-01   5.0499813e-06   1.3609525e-01   4.0431155e-03   4.6549201e-05   4.9776111e+00   2.8840315e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.0199517e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.1622777e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.3113112e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.4673685e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.6307805e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.8018940e+00
   4.4289742e+00   2.4493294e-04   2.1706013e-01   1.5375558e+01   9.0210552e-04   1.8285462e+01   7.2035357e+00   3.6472929e-04   1.8190060e+00   1.3046607e+00   8.2999702e-05   9.3428608e+00   6.6703420e-01   3.8760783e-05   6.6591400e-01   2.1604811e-02   4.7445302e-05   2.8250047e-01   3.9810717e+00
   1.6152662e+00   9.3811736e-05   2.1546839e-01   7.8030456e-01   5.1854555e-05   5.4919635e-01   1.9329210e+00   1.0856307e-04   4.0355941e-01   6.4058384e-02   1.9268367e-05   2.3744948e-01   1.1079555e-02   3.2707854e-07   1.3860025e-02   2.2621946e-02   4.7333573e-05   1.3725521e-01   4.1686938e+00
   1.6152662e+00   9.3811736e-05   2.1546839e-01   7.8030456e-01   5.1854555e-05   5.4919635e-01   1.9329210e+00   1.0856307e-04   4.0355941e-01   6.4058384e-02   1.9268367e-05   2.3744948e-01   1.1079555e-02   3.2707854e-07   1.3860025e-02   2.2621946e-02   4.7333573e-05   1.3725521e-01   4.3651583e+00
   1.6152662e+00   9.3811736e-05   2.1546839e-01   7.8030456e-01   5.1854555e-05   5.4919635e-01   1.9329210e+00   1.0856307e-04   4.0355941e-01   6.4058384e-02   1.9268367e-05   2.3744948e-01   1.1079555e-02   3.2707854e-07   1.3860025e-02   2.2621946e-02   4.7333573e-05   1.3725521e-01   4.5708819e+00
   1.6152662e+00   9.3811736e-05   2.1546839e-01   7.8030456e-01   5.1854555e-05   5.4919635e-01   1.9329210e+00   1.0856307e-04   4.0355941e-01   6.4058384e-02   1.9268367e-05   2.3744948e-01   1.1079555e-02   3.2707854e-07   1.3860025e-02   2.2621946e-02   4.7333573e-05   1.3725521e-01   4.7863009e+00
   8.9325038e-02   3.0866545e-08   1.8198659e-02   1.5040202e-01   3.7550564e-05   4.5578739e-01   8.5598691e-01   4.5727836e-05   2.8790536e-01   1.7925731e-01   3.3376566e-05   3.3242034e-01   1.4731254e-02   3.2027951e-06   1.5072980e-02   3.1191118e-02   4.7259614e-05   1.3513361e-01   5.0118723e+00
   8.9325038e-02   3.0866545e-08   1.8198659e-02   1.5040202e-01   3.7550564e-05   4.5578739e-01   8.5598691e-01   4.5727836e-05   2.8790536e-01   1.7925731e-01   3.3376566e-05   3.3242034e-01   1.4731254e-02   3.2027951e-06   1.5072980e-02   3.1191118e-02   4.7259614e-05   1.3513361e-01   5.2480746e+00
   8.9325038e-02   3.0866545e-08   1.8198659e-02   1.5040202e-01   3.7550564e-05   4.5578739e-01   8.5598691e-01   4.5727836e-05   2.8790536e-01   1.7925731e-01   3.3376566e-05   3.3242034e-01   1.4731254e-02   3.2027951e-06   1.5072980e-02   3.1191118e-02   4.7259614e-05   1.3513361e-01   5.4954087e+00
   8.9325038e-02   3.0866545e-08   1.8198659e-02   1.5040202e-01   3.7550564e-05   4.5578739e-01   8.5598691e-01   4.5727836e-05   2.8790536e-01   1.7925731e-01   3.3376566e-05   3.3242034e-01   1.4731254e-02   3.2027951e-06   1.5072980e-02   3.1191118e-02   4.7259614e-05   1.3513361e-01   5.7543994e+00
   4.9316494e-02   2.3460765e-06   2.0106006e-02   1.9948813e-01   3.6612146e-05   1.7808936e-01   3.7453442e-01   1.8132877e-05   1.3298462e-01   1.7443844e-01   3.0832550e-05   2.1438368e-01   1.7865912e-02   3.4058797e-06   5.4255014e-03   4.4189361e-02   4.7209196e-05   1.2059513e-01   6.0255959e+00
   4.9316494e-02   2.3460765e-06   2.0106006e-02   1.9948813e-01   3.6612146e-05   1.7808936e-01   3.7453442e-01   1.8132877e-05   1.3298462e-01   1.7443844e-01   3.0832550e-05   2.1438368e-01   1.7865912e-02   3.4058797e-06   5.4255014e-03   4.4189361e-02   4.7209196e-05   1.2059513e-01   6.3095734e+00
   4.9316494e-02   2.3460765e-06   2.0106006e-02   1.9948813e-01   3.6612146e-05   1.7808936e-01   3.7453442e-01   1.8132877e-05   1.3298462e-01   1.7443844e-01   3.0832550e-05   2.1438368e-01   1.7865912e-02   3.4058797e-06   5.4255014e-03   4.4189361e-02   4.7209196e-05   1.2059513e-01   6.6069345e+00
   4.9316494e-02   2.3460765e-06   2.0106006e-02   1.9948813e-01   3.6612146e-05   1.7808936e-01   3.7453442e-01   1.8132877e-05   1.3298462e-01   1.7443844e-01   3.0832550e-05   2.1438368e-01   1.7865912e-02   3.4058797e-06   5.4255014e-03   4.4189361e-02   4.7209196e-05   1.2059513e-01   6.9183097e+00
   2.8820563e-02   1.8263380e-06   1.7705227e-03   3.1891175e-02   1.4024273e-05   3.7274436e-02   7.9661135e-02   4.9876665e-06   1.8912506e-02   1.3147225e-01   2.3386174e-05   6.2358963e-02   1.4739674e-02   2.7266853e-06   9.8041675e-04   5.9444596e-02   4.7107309e-05   1.1405742e-01   7.2443596e+00
   2.8820563e-02   1.8263380e-06   1.7705227e-03   3.1891175e-02   1.4024273e-05   3.7274436e-02   7.9661135e-02   4.9876665e-06   1.8912506e-02   1.3147225e-01   2.3386174e-05   6.2358963e-02   1.4739674e-02   2.7266853e-06   9.8041675e-04   5.9444596e-02   4.7107309e-05   1.1405742e-01   7.5857758e+00
   2.8820563e-02   1.8263380e-06   1.7705227e-03   3.1891175e-02   1.4024273e-05   3.7274436e-02   7.9661135e-02   4.9876665e-06   1.8912506e-02   1.3147225e-01   2.3386174e-05   6.2358963e-02   1.4739674e-02   2.7266853e-06   9.8041675e-04   5.9444596e-02   4.7107309e-05   1.1405742e-01   7.9432823e+00
   3.1817653e-02   2.4878184e-06   1.2176811e-03   5.7636734e-02   3.9412767e-06   4.5267320e-02   3.1155668e-02   2.2267859e-06   4.7899161e-03   8.4703331e-02   1.6478832e-05   4.4670425e-02   1.3092935e-02   2.2695979e-06   1.8029508e-03   7.5915400e-02   4.6915401e-05   1.0579030e-01   8.3176377e+00
   3.1817653e-02   2.4878184e-06   1.2176811e-03   5.7636734e-02   3.9412767e-06   4.5267320e-02   3.1155668e-02   2.2267859e-06   4.7899161e-03   8.4703331e-02   1.6478832e-05   4.4670425e-02   1.3092935e-02   2.2695979e-06   1.8029508e-03   7.5915400e-02   4.6915401e-05   1.0579030e-01   8.7096359e+00
   4.1195747e-03   6.4503482e-07   2.9122988e-04   1.5413183e-02   9.3323764e-06   8.4022180e-03   2.2622688e-03   3.9409618e-07   4.3133442e-03   5.9172537e-02   1.2330861e-05   2.2113585e-02   1.5897273e-02   2.1835258e-06   1.3608019e-04   9.3145795e-02   4.6634059e-05   9.8047767e-02   9.1201084e+00
   4.1195747e-03   6.4503482e-07   2.9122988e-04   1.5413183e-02   9.3323764e-06   8.4022180e-03   2.2622688e-03   3.9409618e-07   4.3133442e-03   5.9172537e-02   1.2330861e-05   2.2113585e-02   1.5897273e-02   2.1835258e-06   1.3608019e-04   9.3145795e-02   4.6634059e-05   9.8047767e-02   9.5499259e+00
   7.0736109e-03   7.7548635e-07   7.9569630e-05   5.5696667e-02   1.2624030e-05   1.2335933e-02   3.6512212e-03   6.2858632e-07   1.2359257e-03   4.7803476e-02   1.0066268e-05   1.6068524e-02   1.4220319e-02   1.8082896e-06   5.0369831e-04   1.1071661e-01   4.6261967e-05   9.0044674e-02   1.0000000e+01
   7.0736109e-03   7.7548635e-07   7.9569630e-05   5.5696667e-02   1.2624030e-05   1.2335933e-02   3.6512212e-03   6.2858632e-07   1.2359257e-03   4.7803476e-02   1.0066268e-05   1.6068524e-02   1.4220319e-02   1.8082896e-06   5.0369831e-04   1.1071661e-01   4.6261967e-05   9.0044674e-02   1.0471285e+01
   7.0736109e-03   7.7548635e-07   7.9569630e-05   5.5696667e-02   1.2624030e-05   1.2335933e-02   3.6512212e-03   6.2858632e-07   1.2359257e-03   4.7803476e-02   1.0066268e-05   1.6068524e-02   1.4220319e-02   1.8082896e-06   5.0369831e-04   1.1071661e-01   4.6261967e-05   9.0044674e-02   1.0964782e+01
   1.6932423e-03   1.0035181e-07   6.9195762e-05   4.3986193e-02   1.0569514e-05   3.8170809e-03   1.8438880e-03   1.2774471e-07   1.3363523e-04   4.0051843e-02   8.4714114e-06   1.0436934e-02   9.5067839e-03   1.1877282e-06   7.6501422e-05   1.2804145e-01   4.5779087e-05   8.2035074e-02   1.1481536e+01
   9.9818283e-04   9.0784375e-08   9.0861898e-06   2.1889183e-02   7.7620285e-06   3.9283489e-03   2.3351455e-03   1.6598012e-07   3.2573601e-04   3.2319300e-02   7.0898536e-06   8.0341241e-03   3.9995338e-03   5.7511082e-07   1.1883721e-04   1.4452837e-01   4.5163290e-05   7.4147980e-02   1.2022644e+01
   9.9818283e-04   9.0784375e-08   9.0861898e-06   2.1889183e-02   7.7620285e-06   3.9283489e-03   2.3351455e-03   1.6598012e-07   3.2573601e-04   3.2319300e-02   7.0898536e-06   8.0341241e-03   3.9995338e-03   5.7511082e-07   1.1883721e-04   1.4452837e-01   4.5163290e-05   7.4147980e-02   1.2589254e+01
   2.5050197e-04   1.9062020e-08   1.6498448e-05   2.5278706e-02   7.5522050e-06   1.8987371e-03   2.8528729e-03   2.9697192e-07   3.6741677e-05   2.5928701e-02   5.9813734e-06   6.3535742e-03   4.8994390e-04   2.0103870e-07   5.5760481e-05   1.5972098e-01   4.4404110e-05   6.6458377e-02   1.3182567e+01
   2.5050197e-04   1.9062020e-08   1.6498448e-05   2.5278706e-02   7.5522050e-06   1.8987371e-03   2.8528729e-03   2.9697192e-07   3.6741677e-05   2.5928701e-02   5.9813734e-06   6.3535742e-03   4.8994390e-04   2.0103870e-07   5.5760481e-05   1.5972098e-01   4.4404110e-05   6.6458377e-02   1.3803843e+01
   6.8011884e-04   8.0179449e-08   3.6040866e-06   3.5945365e-02   8.1670573e-06   1.5871187e-03   3.3113054e-03   3.3335853e-07   5.7638184e-05   2.1605031e-02   5.1764616e-06   4.9448125e-03   1.4335185e-03   4.9979292e-09   2.8142685e-05   1.7325734e-01   4.3498037e-05   5.9123282e-02   1.4454398e+01
   4.2844451e-04   2.2544738e-08   3.7366211e-06   3.5701418e-02   7.7394092e-06   9.4311378e-04   7.9763726e-04   6.6001909e-08   3.0595497e-05   1.8619248e-02   4.5781621e-06   4.0560855e-03   2.8385103e-03   1.3514787e-07   3.7390189e-05   1.8479935e-01   4.2440869e-05   5.2179211e-02   1.5135612e+01
   4.2844451e-04   2.2544738e-08   3.7366211e-06   3.5701418e-02   7.7394092e-06   9.4311378e-04   7.9763726e-04   6.6001909e-08   3.0595497e-05   1.8619248e-02   4.5781621e-06   4.0560855e-03   2.8385103e-03   1.3514787e-07   3.7390189e-05   1.8479935e-01   4.2440869e-05   5.2179211e-02   1.5848932e+01
   2.1172880e-03   1.8965746e-07   1.8452824e-06   2.8593271e-02   6.6834733e-06   7.2372741e-04   5.7522814e-04   7.8776000e-08   8.6697476e-06   1.6415817e-02   4.1128422e-06   3.1660383e-03   3.6521881e-03   2.2178640e-07   1.0603404e-05   1.9405325e-01   4.1229262e-05   4.5703777e-02   1.6595869e+01
   1.8535670e-03   1.5838758e-07   1.3483877e-06   2.5237704e-02   6.0458641e-06   4.7755681e-04   3.0934607e-04   3.6869397e-09   1.5665211e-05   1.4978388e-02   3.7667766e-06   2.6033877e-03   3.3568007e-03   2.0065208e-07   2.0334179e-05   2.0082136e-01   3.9865541e-05   3.9730409e-02   1.7378008e+01
   3.4030811e-04   4.0021595e-09   6.1451187e-07   2.5820861e-02   5.8421308e-06   3.5138088e-04   1.3202836e-03   9.9208409e-08   1.3753456e-06   1.4167730e-02   3.5149508e-06   2.0979735e-03   2.0317660e-03   7.9469234e-08   5.3114248e-06   2.0500438e-01   3.8357718e-05   3.4285112e-02   1.8197009e+01
   1.2105413e-04   4.4675097e-08   7.9150179e-07   2.5571854e-02   5.5902014e-06   2.3334265e-04   1.1963815e-03   8.4500471e-08   7.1253877e-06   1.3466416e-02   3.2968505e-06   1.7392220e-03   5.2235421e-04   6.1464005e-08   8.9721141e-06   2.0657312e-01   3.6716595e-05   2.9365211e-02   1.9054607e+01
   1.2105413e-04   4.4675097e-08   7.9150179e-07   2.5571854e-02   5.5902014e-06   2.3334265e-04   1.1963815e-03   8.4500471e-08   7.1253877e-06   1.3466416e-02   3.2968505e-06   1.7392220e-03   5.2235421e-04   6.1464005e-08   8.9721141e-06   2.0657312e-01   3.6716595e-05   2.9365211e-02   1.9952623e+01
   5.2978238e-04   1.7525518e-08   1.3464005e-07   2.3470788e-02   5.1849222e-06   1.7114517e-04   7.0951285e-04   3.2659655e-08   3.5718039e-07   1.2552570e-02   3.0732733e-06   1.4300238e-03   6.3165939e-04   1.6838274e-07   3.2266593e-06   2.0556026e-01   3.4955025e-05   2.4964399e-02   2.0892961e+01
   8.0346141e-04   4.4080325e-08   4.1169279e-07   2.1324105e-02   4.8011534e-06   1.1828210e-04   4.9301068e-04   9.5305935e-09   3.2893258e-06   1.1594938e-02   2.8567286e-06   1.1641492e-03   1.4747799e-03   2.4615714e-07   4.0777588e-06   2.0206947e-01   3.3089018e-05   2.1058974e-02   2.1877616e+01
   3.9860233e-04   1.8160548e-09   1.0963446e-07   1.9588119e-02   4.4807627e-06   8.4769131e-05   4.5454856e-04   3.9227865e-09   1.5692820e-07   1.0906551e-02   2.6760645e-06   9.6519194e-04   2.1940907e-03   3.1227969e-07   2.8642023e-06   1.9627165e-01   3.1137684e-05   1.7628630e-02   2.2908677e+01
   8.1848584e-05   3.0960770e-08   1.2648047e-07   1.7624792e-02   4.1559964e-06   6.2598739e-05   3.6631140e-04   5.8293753e-09   1.6266762e-06   1.0547264e-02   2.5356876e-06   7.9450290e-04   2.6870387e-03   3.5571270e-07   2.5096176e-06   1.8838640e-01   2.9121763e-05   1.4637883e-02   2.3988329e+01
   7.5353494e-04   3.4493042e-08   3.8375199e-08   1.4000058e-02   3.5782514e-06   3.6162431e-05   4.8645027e-04   4.4196068e-09   8.5529801e-07   1.0272853e-02   2.3186497e-06   5.5015976e-04   2.5001014e-03   3.2385337e-07   1.6708059e-06   1.6739917e-01   2.4982387e-05   9.8462717e-03   2.5118864e+01
   9.6126595e-04   5.4820790e-08   9.6286027e-08   1.2924562e-02   3.3787451e-06   3.0276446e-05   5.9789154e-04   1.4845608e-08   4.2201741e-08   1.0315907e-02   2.2370558e-06   4.6407308e-04   2.1067011e-03   2.7762578e-07   1.7951951e-06   1.5488358e-01   2.2903146e-05   7.9744619e-03   2.6302680e+01
   8.2425463e-04   4.0406875e-08   4.5795794e-08   1.1882205e-02   3.1903321e-06   2.4284696e-05   5.3051545e-04   7.7429756e-09   4.6530048e-07   1.0530513e-02   2.1781570e-06   3.9376312e-04   1.7310906e-03   2.3334201e-07   1.1487051e-06   1.4143134e-01   2.0846525e-05   6.4054275e-03   2.7542287e+01
   5.3141570e-04   1.0494894e-08   4.0858695e-08   1.0748413e-02   2.9993550e-06   2.1120135e-05   3.7446724e-04   8.2296771e-09   2.8612451e-08   1.0852221e-02   2.1352535e-06   3.3735392e-04   1.3682965e-03   1.9069227e-07   1.2833307e-06   1.2734853e-01   1.8832820e-05   5.1058198e-03   2.8840315e+01
   4.2625088e-04   1.0910234e-09   1.6069053e-08   8.9970908e-03   2.6849747e-06   1.5147371e-05   3.9781581e-04   6.1420745e-09   2.7879778e-08   1.1463742e-02   2.0610051e-06   2.5171787e-04   8.0953682e-04   1.2278452e-07   1.0082054e-06   9.8456457e-02   1.5007556e-05   3.1850611e-03   3.0199517e+01
   5.1138580e-04   7.0252526e-09   2.8307859e-08   8.4933247e-03   2.5716080e-06   1.3077748e-05   4.8419970e-04   2.5093902e-09   1.4158518e-07   1.1670948e-02   2.0208466e-06   2.1837528e-04   7.7612454e-04   1.1359365e-07   8.5851340e-07   8.4180150e-02   1.3227811e-05   2.5034408e-03   3.1622777e+01
   3.7632250e-04   7.2569898e-09   1.1390993e-08   8.1842784e-03   2.4257871e-06   8.9398801e-06   4.4465235e-04   1.3570156e-09   7.5850439e-08   1.1650632e-02   1.9092923e-06   1.6540222e-04   1.0825303e-03   1.3281621e-07   6.9210931e-07   5.7093265e-02   9.9960616e-06   1.5606599e-03   3.3113112e+01
   4.0295764e-04   4.8561515e-09   1.6135988e-08   8.2481395e-03   2.3796666e-06   7.1028415e-06   4.2837569e-04   2.9405862e-09   3.8963277e-08   1.1357178e-02   1.8306640e-06   1.4395107e-04   1.2980015e-03   1.4891653e-07   5.8310136e-07   4.4641555e-02   8.5616831e-06   1.2511955e-03   3.4673685e+01
   6.1595298e-04   1.6036758e-08   1.0624610e-08   8.2819381e-03   2.2865785e-06   5.0238244e-06   4.2405379e-04   3.3242264e-09   3.9678521e-08   1.0480955e-02   1.6539165e-06   1.0901465e-04   1.7409259e-03   1.8307258e-07   4.7624574e-07   2.2572894e-02   6.0816664e-06   8.5461953e-04   3.6307805e+01
   4.5318618e-04   5.0890683e-10   3.6754681e-09   8.4392500e-03   2.2154244e-06   3.7888994e-06   4.3840689e-04   1.9275809e-09   3.4221657e-08   9.5719139e-03   1.4849440e-06   8.1818958e-05   1.9269911e-03   1.9251056e-07   4.0834883e-07   4.7845415e-03   4.1278488e-06   6.5050591e-04   3.8018940e+01
   4.0585888e-04   5.3051940e-09   5.5396248e-09   8.5653396e-03   2.1875854e-06   3.3429186e-06   4.3996885e-04   1.8046874e-09   5.6853276e-09   9.1052873e-03   1.4029589e-06   7.1262043e-05   1.8944477e-03   1.8499813e-07   3.7355175e-07   2.4214626e-03   3.3439537e-06   5.9147092e-04   3.9810717e+01
   4.9967872e-04   4.0083676e-09   3.6633642e-09   8.6812050e-03   2.1232805e-06   2.7001794e-06   4.1099072e-04   4.7819950e-09   2.0696362e-09   8.1812030e-03   1.2465497e-06   5.4426608e-05   1.6871367e-03   1.5642400e-07   2.9534514e-07   1.3504148e-02   2.1389547e-06   5.2129274e-04   4.1686938e+01
   4.9141051e-04   3.1600851e-09   2.3132326e-09   8.6750575e-03   2.0524367e-06   2.1403239e-06   4.1114018e-04   4.8230384e-09   3.7088424e-09   7.3634001e-03   1.1086301e-06   4.2707204e-05   1.3911673e-03   1.1995093e-07   2.3110525e-07   2.0422987e-02   1.3728475e-06   4.8464537e-04   4.3651583e+01
   5.2291262e-04   6.3161621e-09   1.9051701e-09   8.5909097e-03   1.9785330e-06   1.6886205e-06   4.1230286e-04   4.7412673e-09   5.9737619e-09   6.6897417e-03   9.9179467e-07   3.4367493e-05   1.2016742e-03   9.5094326e-08   1.7988883e-07   2.3688985e-02   9.8072946e-07   4.6135192e-04   4.5708819e+01
   4.9297363e-04   3.3297603e-09   1.5945225e-09   8.3620852e-03   1.8941841e-06   1.3210685e-06   4.1924275e-04   4.0670298e-09   6.9680542e-09   6.1201069e-03   8.9096767e-07   2.8260105e-05   1.1551022e-03   8.5436852e-08   1.3603835e-07   2.3939640e-02   8.9099108e-07   4.4178333e-04   4.7863009e+01
   3.9928229e-04   6.0189444e-09   8.7029835e-10   7.9965206e-03   1.7720978e-06   9.6470634e-07   4.4491026e-04   1.5091922e-09   6.6899611e-10   5.3997441e-03   7.6189825e-07   2.1756087e-05   1.2266684e-03   8.6666787e-08   8.5544834e-08   2.0158415e-02   1.1661250e-06   4.0995075e-04   5.0118723e+01
   4.2928669e-04   3.0067275e-09   1.0079868e-09   7.8113018e-03   1.7006536e-06   8.0805498e-07   4.6898572e-04   9.0071591e-10   1.2900011e-09   5.0109327e-03   6.8996672e-07   1.8578574e-05   1.2157381e-03   8.2582106e-08   6.1722790e-08   1.5830960e-02   1.5250770e-06   3.8469167e-04   5.2480746e+01
   4.2062203e-04   3.8695166e-09   7.8891726e-10   7.6848121e-03   1.6381895e-06   6.7370209e-07   4.8832541e-04   2.8376989e-09   2.0638000e-09   4.6586078e-03   6.2509320e-07   1.5926024e-05   1.1127528e-03   6.9963632e-08   4.3304873e-08   1.0744650e-02   1.9565462e-06   3.5678745e-04   5.4954087e+01
   4.2891370e-04   3.0513975e-09   5.8849920e-10   7.3980178e-03   1.5403518e-06   4.9308061e-07   4.9808814e-04   3.8168122e-09   5.6959268e-10   4.2206568e-03   5.4240325e-07   1.2500794e-05   8.4882115e-04   4.1144442e-08   2.2056358e-08   2.7252808e-03   2.6390388e-06   3.1465904e-04   5.7543994e+01
   4.2019434e-04   3.9484675e-09   4.1659442e-10   7.3163427e-03   1.4693161e-06   3.6625157e-07   4.9806693e-04   3.8063110e-09   1.8808806e-09   3.8913944e-03   4.7644019e-07   9.5082520e-06   6.4249980e-04   1.9101623e-08   8.6608049e-09   4.7363720e-03   3.2646245e-06   2.7881199e-04   6.0255959e+01
   4.5277749e-04   7.1742850e-10   1.6847007e-10   7.2805732e-03   1.4086438e-06   2.9425741e-07   4.7279322e-04   1.2669502e-09   1.1904950e-09   3.5074763e-03   4.1025096e-07   7.0762256e-06   5.5821685e-04   1.0003318e-08   3.9775938e-09   1.0947835e-02   3.7663900e-06   2.5215087e-04   6.3095734e+01
   4.5392378e-04   6.1968052e-10   1.2918294e-10   7.2184529e-03   1.3505734e-06   2.4118523e-07   4.5763117e-04   2.5351852e-10   1.2558319e-10   3.0881017e-03   3.4521275e-07   5.3717726e-06   5.0553542e-04   4.5434070e-09   1.8289136e-09   1.5635589e-02   4.1177290e-06   2.3256366e-04   6.6069345e+01
   4.4700949e-04   1.3166022e-09   1.4554987e-10   7.0626206e-03   1.2878757e-06   1.8228298e-07   4.3985026e-04   2.0297894e-09   5.6680904e-10   2.7127558e-03   2.8867991e-07   4.2039784e-06   4.0558599e-04   5.3623514e-09   2.4808276e-09   1.8823679e-02   4.3208139e-06   2.1685571e-04   6.9183097e+01
   4.7902226e-04   1.8856669e-09   1.2343618e-10   6.8305669e-03   1.2218466e-06   1.2702568e-07   4.4451403e-04   1.5622179e-09   8.0310159e-10   2.4553065e-03   2.4748129e-07   3.3795787e-06   2.8480685e-04   1.7236172e-08   3.2496107e-09   2.0712715e-02   4.3952063e-06   2.0335302e-04   7.2443596e+01
   4.7453845e-04   1.4400386e-09   8.8167292e-11   6.5411257e-03   1.1539503e-06   9.9476519e-08   4.4432503e-04   1.5827321e-09   2.4385691e-10   2.2307752e-03   2.1261283e-07   2.6986151e-06   2.0962656e-04   2.4539253e-08   4.7175151e-09   2.1581713e-02   4.3684643e-06   1.9144710e-04   7.5857758e+01
   4.6633863e-04   6.2356342e-10   5.7108035e-11   6.1079400e-03   1.0642299e-06   8.4006044e-08   4.5898113e-04   1.1908585e-10   4.9252749e-10   1.9430977e-03   1.7126108e-07   1.9566215e-06   1.9368661e-04   2.5939605e-08   6.3224166e-09   2.1653020e-02   4.2252933e-06   1.7696196e-04   7.9432823e+01
   4.6694844e-04   6.8545811e-10   5.3451005e-11   5.6540544e-03   9.7858311e-07   6.4220990e-08   4.6473358e-04   4.5512483e-10   2.0227739e-10   1.5958411e-03   1.2765908e-07   1.4067324e-06   2.0027427e-04   2.5241960e-08   6.4258058e-09   2.1032676e-02   4.0146081e-06   1.6299948e-04   8.3176377e+01
   4.6075556e-04   6.2511206e-11   4.1925014e-11   5.1012288e-03   8.8905629e-07   4.6508919e-08   4.6096136e-04   7.7381719e-11   5.9060914e-11   1.1995013e-03   8.2078314e-08   1.0094104e-06   2.0633767e-04   2.4733311e-08   5.3163398e-09   2.0185194e-02   3.7834337e-06   1.4950001e-04   8.7096359e+01
   4.6749973e-04   7.3211790e-10   2.1381734e-11   4.5967805e-03   8.0999020e-07   4.0474736e-08   4.6559832e-04   5.4149676e-10   2.6238500e-10   8.3176273e-04   4.1627204e-08   6.8991640e-07   2.3836585e-04   2.1704864e-08   4.1489280e-09   1.9426002e-02   3.5641426e-06   1.3644628e-04   9.1201084e+01
   4.6294076e-04   2.7401969e-10   1.5188503e-11   4.1019925e-03   7.3684731e-07   3.3205135e-08   4.6149398e-04   1.3028649e-10   1.4990392e-10   5.3481367e-04   9.9542711e-09   4.5382086e-07   2.9487594e-04   1.6243898e-08   2.4742330e-09   1.8939636e-02   3.3761586e-06   1.2376623e-04   9.5499259e+01
   4.5933879e-04   8.5541178e-11   1.6170390e-11   3.5486683e-03   6.5774709e-07   2.3721951e-08   4.6019459e-04   3.7977846e-13   1.6793785e-10   1.9871258e-04   2.4517514e-08   3.3256093e-07   3.6829652e-04   9.0868557e-09   9.6430251e-10   1.8818959e-02   3.1968924e-06   1.0916275e-04   1.0000000e+02
   4.5583943e-04   4.3452443e-10   1.1797964e-11   3.1401515e-03   6.0162744e-07   2.1723397e-08   4.6315143e-04   2.9568247e-10   2.6585640e-11   4.2563664e-05   4.8596803e-08   3.1313531e-07   4.1385533e-04   4.6110590e-09   3.8795548e-10   1.9075363e-02   3.0951091e-06   9.8660828e-05   1.0471285e+02
   4.5460837e-04   5.5711350e-10   8.5923450e-12   2.6633871e-03   5.3846492e-07   1.7163662e-08   4.5888614e-04   1.3128475e-10   3.6537436e-11   2.5860312e-04   6.9786496e-08   2.9806668e-07   4.6598032e-04   5.8040121e-10   1.2438193e-10   1.9656663e-02   3.0024940e-06   8.6477116e-05   1.0964782e+02
   4.5404084e-04   6.1476974e-10   1.1391815e-11   2.2242392e-03   4.8204078e-07   1.3800231e-08   4.5508166e-04   5.1200136e-10   6.4685286e-11   3.6855816e-04   8.0385684e-08   2.8502379e-07   5.1961401e-04   5.9759726e-09   3.6096680e-10   2.0251712e-02   2.9212028e-06   7.5217785e-05   1.1481536e+02
   4.5830334e-04   1.9003848e-10   4.0578449e-12   1.7237057e-03   4.1961081e-07   1.2779641e-08   4.6024331e-04   4.1698707e-12   6.3901474e-11   3.3353706e-04   7.6724270e-08   2.4793595e-07   5.4130482e-04   8.1925461e-09   7.2893393e-10   2.0613089e-02   2.8021226e-06   6.2715709e-05   1.2022644e+02
   4.6305160e-04   2.8487706e-10   3.9735456e-12   1.3481407e-03   3.7307440e-07   8.7691737e-09   4.6322643e-04   3.0258778e-10   3.8177361e-11   2.8359364e-04   7.1889914e-08   1.9793742e-07   5.4715347e-04   8.7919996e-09   7.9482506e-10   2.0460208e-02   2.6693972e-06   5.3116054e-05   1.2589254e+02
   4.6372624e-04   3.5287543e-10   4.5110155e-12   9.7947644e-04   3.2627188e-07   7.5707671e-09   4.6120941e-04   1.0051036e-10   6.0859151e-11   2.0923352e-04   6.4894659e-08   1.5610571e-07   5.4579909e-04   8.6378105e-09   6.5851148e-10   1.9754987e-02   2.4726414e-06   4.2944579e-05   1.3182567e+02
   4.6126961e-04   1.0721268e-10   4.5373915e-12   6.2600854e-04   2.7974799e-07   6.5119356e-09   4.5748843e-04   2.7145006e-10   3.3024757e-11   8.3426328e-05   5.2962162e-08   1.1505250e-07   5.0879125e-04   4.8926466e-09   2.8978907e-10   1.8443378e-02   2.2143747e-06   3.2957961e-05   1.3803843e+02
   4.6076197e-04   5.5856293e-11   1.5601726e-12   3.9433735e-04   2.4694317e-07   5.0456370e-09   4.5808034e-04   2.1236961e-10   6.0856190e-11   4.1611891e-05   4.0968156e-08   7.9856179e-08   4.8839916e-04   2.8262439e-09   9.1859817e-11   1.7087742e-02   1.9864677e-06   2.5761082e-05   1.4454398e+02
   4.6096558e-04   7.6086190e-11   9.6038594e-13   3.4583632e-04   2.3056736e-07   4.3860154e-09   4.6012386e-04   8.1026970e-12   7.7857398e-11   1.9938474e-04   2.5609783e-08   5.9471710e-08   4.4459352e-04   1.5595299e-09   3.7918116e-11   1.5323690e-02   1.7205309e-06   1.8600468e-05   1.5135612e+02
   4.5905319e-04   1.1491893e-10   8.4646913e-13   5.9010181e-04   2.4321516e-07   3.9014292e-09   4.5921480e-04   9.8908291e-11   7.8655407e-11   3.5325058e-04   1.0424876e-08   3.6534931e-08   4.2841764e-04   3.1649359e-09   1.3570697e-10   1.3382582e-02   1.4550818e-06   1.2925878e-05   1.5848932e+02
   4.5737464e-04   2.8283135e-10   1.3253038e-12   9.3195098e-04   2.6564724e-07   2.9122062e-09   4.5996954e-04   2.3575700e-11   5.8579877e-11   4.8681312e-04   2.9012729e-09   3.1676004e-08   4.1149515e-04   4.8485323e-09   1.9512770e-10   1.1338303e-02   1.1956594e-06   8.6373830e-06   1.6595869e+02
   4.5944215e-04   7.6335926e-11   5.7870648e-13   1.3153007e-03   2.9095628e-07   2.6658702e-09   4.6130779e-04   1.1032509e-10   7.4056266e-11   6.2546204e-04   1.6817314e-08   3.4126477e-08   4.2339592e-04   3.6636096e-09   1.5037257e-10   9.0343642e-03   9.1962401e-07   5.0648004e-06   1.7378008e+02
   4.6184840e-04   1.6441817e-10   8.9944317e-13   1.6184859e-03   3.0895218e-07   2.2846915e-09   4.5934125e-04   8.6393979e-11   1.0315426e-11   7.1612042e-04   2.5909697e-08   2.9283185e-08   4.3655116e-04   2.3602082e-09   5.4581967e-11   6.8629405e-03   6.7202974e-07   2.6365148e-06   1.8197009e+02
   4.6097016e-04   7.6609196e-11   4.6587293e-13   1.9018629e-03   3.2442880e-07   1.7377500e-09   4.6072363e-04   5.1857178e-11   8.9427016e-11   7.4205711e-04   2.8459752e-08   2.3775698e-08   4.6290831e-04   2.7059666e-10   7.9561243e-12   4.5450209e-03   4.2016919e-07   1.0483384e-06   1.9054607e+02
   4.6023986e-04   3.4352717e-12   2.0532458e-13   2.1148736e-03   3.3391497e-07   1.4711628e-09   4.6058599e-04   3.8067865e-11   5.6952109e-11   6.8394853e-04   2.2560307e-08   1.6027150e-08   4.8232445e-04   2.2170393e-09   4.3760603e-11   2.3202797e-03   1.8851183e-07   3.1802616e-07   1.9952623e+02
   4.5972725e-04   4.7768910e-11   3.2737444e-13   2.2646071e-03   3.3798255e-07   1.1564655e-09   4.5923713e-04   9.6829509e-11   4.4845686e-12   5.9496228e-04   1.3583599e-08   1.1789625e-08   4.8453152e-04   2.4405288e-09   6.5799936e-11   2.7048042e-04   1.8542145e-08   1.4330197e-07   2.0892961e+02
   4.5923136e-04   9.7373893e-11   2.8276024e-13   2.3602874e-03   3.3628878e-07   9.6130182e-10   4.6080769e-04   6.0224381e-11   9.7418394e-13   4.7589850e-04   1.6375063e-09   8.2459179e-09   4.7800473e-04   1.7837270e-09   3.2008938e-11   1.6505082e-03   2.0833803e-07   2.9459264e-07   2.1877616e+02
   4.6048510e-04   2.7959673e-11   1.5611684e-13   2.3454209e-03   3.2322162e-07   8.3435741e-10   4.5968699e-04   5.1824390e-11   1.6879614e-10   3.8695916e-04   7.2561796e-09   7.4457546e-09   4.6105329e-04   8.4899819e-11   3.9715930e-12   3.2021528e-03   3.5894725e-07   6.4115498e-07   2.2908677e+02
   4.6102156e-04   8.1654301e-11   1.8533337e-13   2.2662621e-03   3.0543457e-07   6.2560488e-10   4.6001345e-04   1.9193252e-11   1.9178170e-10   3.4824010e-04   1.1122044e-08   6.4959280e-09   4.4713161e-04   1.3056226e-09   1.6678531e-11   4.0500717e-03   4.3999596e-07   9.1498853e-07   2.3988329e+02
   4.6030342e-04   9.7874840e-12   1.3956289e-13   2.1450294e-03   2.8234070e-07   4.9390218e-10   4.6027213e-04   6.6880183e-12   2.6130926e-10   3.5343082e-04   1.0614499e-08   6.0878661e-09   4.4386716e-04   1.6310838e-09   2.4158051e-11   4.4543908e-03   4.7792322e-07   1.0944244e-06   2.5118864e+02
   4.5987813e-04   3.2720565e-11   1.2929668e-13   1.9504230e-03   2.5291951e-07   3.7371382e-10   4.6050478e-04   2.9955738e-11   2.7134668e-10   3.8208526e-04   7.7777080e-09   3.6587394e-09   4.5359887e-04   6.6015699e-10   5.4468896e-12   4.4399401e-03   4.7651288e-07   1.0839497e-06   2.6302680e+02
   4.5965283e-04   5.5277234e-11   9.8052574e-14   1.7419152e-03   2.2308359e-07   2.9440460e-10   4.6006597e-04   1.3945237e-11   1.8840930e-10   4.3543929e-04   2.4587521e-09   2.5833431e-09   4.6612664e-04   5.9257014e-10   4.4662755e-12   4.1271015e-03   4.4729472e-07   9.1162835e-07   2.7542287e+02
   4.6076346e-04   5.5808681e-11   8.2555600e-14   1.5194975e-03   1.9205264e-07   2.4754670e-10   4.6104231e-04   8.3746282e-11   6.5610497e-10   4.8567966e-04   2.5700742e-09   2.1899863e-09   4.7152748e-04   1.1337655e-09   1.2301081e-11   3.3762800e-03   3.7562440e-07   6.4314446e-07   2.8840315e+02
   4.6009531e-04   1.1028267e-11   3.7106922e-14   1.3792003e-03   1.7001138e-07   2.1197053e-10   4.6097739e-04   7.7228714e-11   4.1722179e-10   5.1398060e-04   5.4064452e-09   2.3117066e-09   4.6605531e-04   5.8549875e-10   4.1976343e-12   2.3140209e-03   2.7285485e-07   3.6859658e-07   3.0199517e+02
   4.6018895e-04   1.6536296e-12   5.9287520e-14   1.3635081e-03   1.5996824e-07   1.6166249e-10   4.5922238e-04   9.8300549e-11   3.1184983e-10   5.2124955e-04   6.1229048e-09   1.6678306e-09   4.5545253e-04   4.7509457e-10   2.4825785e-12   1.1138634e-03   1.5578150e-07   1.3804667e-07   3.1622777e+02
   4.6026477e-04   5.9172662e-12   4.8303931e-14   1.3753076e-03   1.5340054e-07   1.2985779e-10   4.6086329e-04   6.5787957e-11   1.3914336e-10   4.7487504e-04   1.4729751e-09   8.9518631e-10   4.5215327e-04   8.0459950e-10   5.9409272e-12   6.8574952e-05   5.2630972e-08   2.8592624e-08   3.3113112e+02
   4.6063294e-04   4.2743883e-11   3.7645706e-14   1.3953967e-03   1.4832206e-07   1.1352682e-10   4.5999928e-04   2.0636754e-11   3.2326740e-12   4.3835102e-04   2.1779072e-09   8.2750223e-10   4.5848590e-04   1.7191794e-10   9.5788229e-13   8.6964718e-04   4.1132800e-08   2.2986178e-08   3.4673685e+02
   4.6006113e-04   1.4446789e-11   2.2008416e-14   1.4025193e-03   1.4168025e-07   1.0476921e-10   4.5936885e-04   8.3574888e-11   1.0791840e-09   4.2859573e-04   3.1491943e-09   9.1705656e-10   4.6605747e-04   5.8559819e-10   3.0594812e-12   1.6478254e-03   1.1967154e-07   7.7200667e-08   3.6307805e+02
   4.6017568e-04   2.9939880e-12   1.2539957e-14   1.3736563e-03   1.3202634e-07   8.5013437e-11   4.5776766e-04   2.4317310e-10   6.2155723e-09   4.4055465e-04   1.9591603e-09   6.4000383e-10   4.6402752e-04   3.8240467e-10   1.5411582e-12   2.0243348e-03   1.5800356e-07   1.2778785e-07   3.8018940e+02
   4.6046501e-04   2.5945243e-11   1.5595648e-14   1.3070194e-03   1.1877281e-07   7.2815776e-11   4.6038095e-04   1.7530097e-11   6.4493784e-12   4.6450571e-04   4.3182992e-10   3.6157826e-10   4.5692750e-04   3.2772190e-10   1.1820632e-12   2.0932005e-03   1.6502552e-07   1.3648148e-07   3.9810717e+02
   4.5995211e-04   2.5351193e-11   1.2133727e-14   1.2092165e-03   1.0300702e-07   6.8298682e-11   4.6427237e-04   4.0915044e-10   2.3269498e-08   4.7863000e-04   1.8477742e-09   4.2869672e-10   4.5642242e-04   3.7818305e-10   1.4604143e-12   1.8565497e-03   1.4091447e-07   1.0065333e-07   4.1686938e+02
   4.6014367e-04   6.1947256e-12   5.3108004e-15   1.0965539e-03   8.5823765e-08   5.2180036e-11   4.6730258e-04   7.1670651e-10   6.6237867e-08   4.7215815e-04   1.1994899e-09   3.6649018e-10   4.6215101e-04   1.9461369e-10   5.6471437e-13   1.3912735e-03   9.3671890e-08   4.5095078e-08   4.3651583e+02
   4.6032076e-04   1.1516064e-11   7.4385727e-15   1.0439730e-03   7.5199122e-08   3.7012872e-11   4.5317143e-04   6.9699582e-10   6.1989597e-08   4.5836738e-04   1.8302120e-10   1.9020189e-10   4.6303176e-04   2.8274146e-10   8.3378404e-13   7.3511701e-04   2.7583750e-08   8.8745670e-09   4.5708819e+02
   4.6018434e-04   2.1272905e-12   3.6201751e-15   1.0510757e-03   7.1419992e-08   2.8908809e-11   4.4611780e-04   1.3830981e-09   2.4636698e-07   4.4833563e-04   1.1844339e-09   2.0518495e-10   4.5829152e-04   1.9137923e-10   4.5033309e-13   1.9749770e-04   2.6201778e-08   7.3806817e-09   4.7863009e+02
   4.6029218e-04   8.6582652e-12   3.2631937e-15   1.0619158e-03   6.8585047e-08   1.8369735e-11   4.2961521e-04   2.9464246e-09   1.0770331e-06   4.5031220e-04   9.8790765e-10   1.3700943e-10   4.5848441e-04   1.7209878e-10   3.5674532e-13   2.4037925e-04   6.9766975e-08   2.4685208e-08   5.0118723e+02
   4.6008732e-04   1.1829726e-11   4.2768150e-15   1.0353396e-03   6.2968776e-08   1.2457288e-11   4.3084387e-04   2.8324484e-09   9.9213858e-07   4.6827409e-04   8.0770951e-10   1.0775408e-10   4.6260349e-04   2.3986868e-10   5.0088867e-13   3.6702724e-04   8.2319240e-08   3.2955843e-08   5.2480746e+02
   4.6023911e-04   3.3497256e-12   3.1334250e-15   9.4982554e-04   5.2128540e-08   8.3451002e-12   4.9028322e-04   3.1618717e-09   1.4669970e-06   4.7105652e-04   1.0865695e-09   1.0234286e-10   4.6024677e-04   4.1233827e-12   1.0328508e-13   2.1270873e-04   6.7017443e-08   2.2317323e-08   5.4954087e+02
   4.6006835e-04   1.3727358e-11   2.6950715e-15   8.2047633e-04   3.7645114e-08   5.7825693e-12   3.1371095e-04   1.2903233e-08   1.6668251e-05   4.5662456e-04   3.5771277e-10   5.2807454e-11   4.5838458e-04   1.8208711e-10   3.0491137e-13   1.4961835e-04   3.0987794e-08   6.1908449e-09   5.7543994e+02
   4.6027310e-04   6.7491805e-12   2.6065902e-15   7.0595857e-04   2.5256677e-08   4.7805943e-12   2.9303743e-04   1.4560609e-08   2.0580252e-05   4.4986441e-04   1.0334023e-09   7.3211584e-11   4.6159292e-04   1.3876692e-10   2.1750767e-13   5.6148298e-04   1.0148730e-08   2.0815899e-09   6.0255959e+02
   4.6012803e-04   7.7595293e-12   1.1343365e-15   6.2700157e-04   1.6887802e-08   3.4968148e-12   3.7453459e-04   1.7111040e-08   2.4490632e-04   4.6129673e-04   1.0945782e-10   4.5744530e-11   4.6013478e-04   7.0802456e-12   5.8267702e-14   8.5282529e-04   3.9365633e-08   8.2041483e-09   6.3095734e+02
   4.6020546e-04   1.6806868e-14   1.0418147e-15   5.4192223e-04   8.2386516e-09   2.9391465e-12   7.2563529e-04   1.6666226e-08   9.7212630e-04   4.6945178e-04   9.2521793e-10   4.5504330e-11   4.5939311e-04   8.1249243e-11   1.0151617e-13   9.1737166e-04   4.5850983e-08   1.0354175e-08   6.6069345e+02
   4.6018369e-04   2.1940696e-12   5.3764943e-16   4.2405520e-04   3.4682120e-09   2.1750263e-12   1.9368002e-04   4.9520888e-08   1.5139591e-04   4.5885547e-04   1.3484552e-10   2.3241062e-11   4.6133966e-04   1.1342865e-10   1.2922818e-13   7.4312499e-04   2.8350042e-08   4.4600635e-09   6.9183097e+02
   4.6019093e-04   1.4693504e-12   5.7581963e-16   2.9431619e-04   1.6245795e-08   1.5881524e-12   9.0994102e-03   3.7634420e-07   5.5288507e-03   4.5333630e-04   6.8668129e-10   2.7074204e-11   4.5923570e-04   9.6993864e-11   8.9676691e-14   4.3940991e-04   2.0714829e-09   8.4320699e-10   7.2443596e+02
   4.6024091e-04   3.5290052e-12   3.2643265e-16   2.1455050e-04   2.4012069e-08   1.7123409e-12   4.6640641e-02   2.5513632e-06   2.0592695e-02   4.6327602e-04   3.0722318e-10   1.9202302e-11   4.6080588e-04   6.0034857e-11   4.5656288e-14   2.0896927e-04   2.5085697e-08   3.3346983e-09   7.5857758e+02
   4.6018994e-04   1.5687543e-12   5.4568927e-16   1.8074228e-04   2.7249634e-08   1.5679663e-12   5.7022624e-01   2.7813478e-05   2.7906740e-01   4.6494917e-04   4.7453542e-10   1.5190957e-11   4.5988958e-04   3.1607247e-11   2.7804879e-14   1.8188304e-04   2.7787079e-08   3.8256550e-09   7.9432823e+02
   4.6018932e-04   1.6308385e-12   3.0315268e-16   1.6998118e-04   2.8305270e-08   1.8603895e-12   8.2938368e-01   4.0625164e-05   4.0406841e-01   4.5481705e-04   5.3872116e-10   1.4368385e-11   4.6032697e-04   1.2135569e-11   2.0661691e-14   3.5372774e-04   1.0637098e-08   9.8151293e-10   8.3176377e+02
   4.6022089e-04   1.5261008e-12   1.6755175e-16   1.8727768e-04   2.6679752e-08   1.4630025e-12   1.5729486e+01   7.8278284e-04   7.5379245e+00   4.6027972e-04   7.4383791e-12   6.8444941e-12   4.6015755e-04   4.8080712e-12   1.7067521e-14   5.7134330e-04   1.1125703e-08   9.3977296e-10   8.7096359e+02
   4.6022234e-04   1.6704859e-12   2.7347882e-16   2.4284986e-04   2.1308816e-08   8.7808914e-13   2.4268636e+02   1.2149648e-02   1.1560504e+02   4.6339011e-04   3.1856560e-10   8.0068875e-12   4.6036480e-04   1.5918992e-11   1.3971409e-14   6.5419927e-04   1.9425297e-08   1.9215041e-09   9.1201084e+02
   4.6021574e-04   1.0106080e-12   1.8751539e-16   3.2551266e-04   1.3228067e-08   5.6598729e-13   2.0640391e+03   1.0316423e-01   9.8481692e+02   4.5634639e-04   3.8587033e-10   7.4726201e-12   4.6003849e-04   1.6713374e-11   1.2873529e-14   5.4667591e-04   8.6554057e-09   6.1586531e-10   9.5499259e+02
   4.6021289e-04   7.2513274e-13   1.1811767e-16   3.9294252e-04   6.6323545e-09   4.3115602e-13   2.6893818e+03   1.3442686e-01   1.2831211e+03   4.6268931e-04   2.4843831e-10   4.2064958e-12   4.6053499e-04   3.2941935e-11   1.1999042e-14   3.7154840e-04   8.8600285e-09   5.6313955e-10   1.0000000e+03
   4.6019932e-04   6.3183801e-13   1.0412971e-16   4.4557061e-04   1.4450087e-09   2.8141001e-13   1.2928553e+05   6.4642603e+00   6.1663718e+04   4.6020060e-04   4.7408995e-13   3.2866268e-12   4.5985203e-04   3.5360065e-11   1.2422467e-14   3.2817662e-04   1.3193022e-08   8.9417489e-10   1.0471285e+03
   4.6018840e-04   1.7240938e-12   1.0442561e-16   4.9607833e-04   3.5947430e-09   1.7356853e-13   1.8959985e+06   9.4805964e+01   9.0425102e+05   4.5921321e-04   9.9229971e-11   2.8752900e-12   4.6046283e-04   2.5725956e-11   1.0362199e-14   4.4373458e-04   1.6450245e-09   1.9638377e-10   1.0964782e+03
   4.6018844e-04   1.7204486e-12   6.9055564e-17   5.1607569e-04   5.6273611e-09   1.3334164e-13   8.6126267e+06   4.3065010e+02   4.1076686e+06   4.6203030e-04   1.8250461e-10   2.2408071e-12   4.6020004e-04   5.5534841e-13   6.2524217e-15   5.5683732e-04   9.6702172e-09   4.9659242e-10   1.1481536e+03
   4.6018947e-04   1.6185271e-12   4.6952770e-17   5.2479217e-04   6.5395024e-09   1.8908075e-13   1.9414495e+08   9.7077461e+03   9.2593924e+07   4.5911699e-04   1.0885321e-10   1.7619992e-12   4.6000730e-04   1.9831454e-11   4.3985851e-15   5.1740661e-04   5.7237031e-09   2.4553775e-10   1.2022644e+03
   4.6019925e-04   6.4115304e-13   4.4603582e-17   5.3390986e-04   7.4636643e-09   2.0753007e-13   3.4775373e+09   1.7388550e+05   1.6585513e+09   4.6079369e-04   5.8835389e-11   1.8748155e-12   4.6034467e-04   1.3908622e-11   5.1831522e-15   4.0647994e-04   5.3705093e-09   2.1747503e-10   1.2589254e+03
   4.6021567e-04   9.9961456e-13   2.4781071e-17   5.2572802e-04   6.6213253e-09   1.3545766e-13   8.6546222e+10   4.3275272e+06   4.1276715e+10   4.5938735e-04   8.1816998e-11   1.3791987e-12   4.6031778e-04   1.1218511e-11   2.4840518e-15   4.0334998e-04   5.6836155e-09   2.0139117e-10   1.3182567e+03
   4.6021490e-04   9.2225685e-13   1.8739082e-17   5.1527159e-04   5.5384805e-09   8.4680303e-14   7.9299494e+10   3.9651732e+06   3.7820509e+10   4.6100046e-04   7.9505892e-11   1.0258777e-12   4.6013121e-04   7.4406847e-12   3.2942595e-15   4.9675091e-04   3.6563669e-09   1.2443687e-10   1.3803843e+03
   4.6020017e-04   5.5092904e-13   1.5108265e-17   4.8919238e-04   2.9047866e-09   6.0775480e-14   3.4948763e+12   1.7475255e+08   1.6668203e+12   4.5998462e-04   2.2094273e-11   6.8191997e-13   4.6008619e-04   1.1943427e-11   1.4545307e-15   5.0332696e-04   4.3141068e-09   1.2353310e-10   1.4454398e+03
   4.6020645e-04   7.5907542e-14   1.3586397e-17   4.5343099e-04   6.7554123e-10   3.5871314e-14   2.6735676e+15   1.3368506e+11   1.2751115e+15   4.5989966e-04   3.0594286e-11   4.7099430e-13   4.6017856e-04   2.7070044e-12   1.5846978e-15   4.2601042e-04   3.4187529e-09   9.1916701e-11   1.5135612e+03
   4.6020595e-04   2.5575245e-14   1.8705464e-17   4.2305324e-04   3.7016189e-09   4.2267877e-14   1.7117293e+17   8.5590747e+12   8.1637947e+16   4.6092010e-04   7.1459575e-11   4.3680249e-13   4.6023799e-04   3.2351686e-12   1.8349607e-15   4.3705867e-04   2.3141803e-09   6.0252485e-11   1.5848932e+03
   4.6020018e-04   5.5188124e-13   5.5556927e-18   4.0909413e-04   5.0891293e-09   5.3403043e-14   9.1712346e+18   4.5858466e+14   4.3740605e+18   4.5894851e-04   1.2571794e-10   4.6223661e-13   4.6025834e-04   5.2696816e-12   1.4693383e-15   4.9537273e-04   3.5179756e-09   7.4163022e-11   1.6595869e+03
   4.6021074e-04   5.0285411e-13   8.0793100e-18   4.2221631e-04   3.7833581e-09   3.2901237e-14   1.6320728e+20   8.1607722e+15   7.7838868e+19   4.6078445e-04   5.7891416e-11   3.0820937e-13   4.6025315e-04   4.7497806e-12   1.1179726e-15   4.5768682e-04   2.5152939e-10   3.1217137e-11   1.7378008e+03
   4.6020290e-04   2.8221278e-13   4.2967786e-18   4.4650565e-04   1.3656457e-09   2.0787058e-14   4.9371953e+22   2.4687211e+18   2.3547092e+22   4.6045119e-04   2.4560281e-11   2.0190474e-13   4.6024349e-04   3.7829878e-12   1.0134553e-15   4.3679985e-04   2.3403101e-09   3.9986800e-11   1.8197009e+03
   4.6020401e-04   1.7158649e-13   3.4561785e-18   4.6690749e-04   6.7055675e-10   1.1134547e-14   1.1180944e+22   5.5907514e+17   5.3325562e+21   4.5948931e-04   7.1637599e-11   2.1666261e-13   4.6022084e-04   1.5154619e-12   8.1283206e-16   4.8146993e-04   2.1270608e-09   3.3765540e-11   1.9054607e+03
   4.6020752e-04   1.7918658e-13   2.7232316e-18   4.7708606e-04   1.6930316e-09   1.3487093e-14   5.9334860e+23   2.9668913e+19   2.8298727e+23   4.6003967e-04   1.6596889e-11   1.2691084e-13   4.6020230e-04   3.4098630e-13   3.0875911e-16   4.5563867e-04   4.5652094e-10   1.7978974e-11   1.9952623e+03
   4.6020728e-04   1.5521005e-13   2.6838652e-18   4.8098120e-04   2.0851649e-09   1.7829154e-14   1.1779538e+29   5.8900633e+24   5.6180451e+28   4.6037080e-04   1.6518479e-11   1.3595581e-13   4.6018843e-04   1.7302366e-12   2.4398338e-16   4.5060139e-04   9.6031683e-10   1.5973874e-11   2.0892961e+03
   4.6020438e-04   1.3530523e-13   1.1261330e-18   4.7832702e-04   1.8156123e-09   8.9486277e-15   1.4145337e+31   7.0730224e+26   6.7463721e+30   4.6045027e-04   2.4465445e-11   1.0735204e-13   4.6019392e-04   1.1830752e-12   3.8333720e-16   4.7450805e-04   1.4305960e-09   1.6609084e-11   2.1877616e+03
   4.6020368e-04   2.0634671e-13   1.6979042e-18   4.6384743e-04   3.6433587e-10   5.2568166e-15   7.8892305e+32   3.9448125e+28   3.7626309e+32   4.6050784e-04   3.0220828e-11   6.7918691e-14   4.6021691e-04   1.1153581e-12   1.8611842e-16   4.4785604e-04   1.2349137e-09   1.3278819e-11   2.2908677e+03
   4.6020470e-04   1.0501094e-13   1.5624918e-18   4.4601135e-04   1.4176808e-09   5.2534848e-15   4.7816389e+34   2.3909390e+30   2.2805193e+34   4.6034126e-04   1.3560975e-11   4.5994404e-14   4.6021132e-04   5.5491869e-13   8.2060299e-17   4.6823298e-04   8.0293409e-10   9.3909825e-12   2.3988329e+03
   4.6020577e-04   3.6770717e-16   1.3170493e-18   4.4352344e-04   1.6654964e-09   6.2656233e-15   3.9682388e+38   1.9842186e+34   1.8925823e+38   4.6005827e-04   1.4741105e-11   3.5917185e-14   4.6019399e-04   1.1787307e-12   1.3531225e-16   4.5576134e-04   4.4438927e-10   6.6884156e-12   2.5118864e+03
   4.6020654e-04   7.6323605e-14   1.2110357e-18   4.5547592e-04   4.7235081e-10   3.8042571e-15   4.7858282e+41   2.3930338e+37   2.2825173e+41   4.6007318e-04   1.3250697e-11   3.4436362e-14   4.6021847e-04   1.2691807e-12   1.1623667e-16   4.6276172e-04   2.5569819e-10   5.0646030e-12   2.6302680e+03
   4.6020510e-04   6.6810327e-14   9.4064943e-19   4.6528616e-04   5.0841601e-10   1.6174919e-15   4.4349351e+44   2.2175784e+40   2.1151650e+44   4.6014006e-04   6.5619119e-12   2.2776633e-14   4.6019308e-04   1.2713384e-12   7.1053782e-17   4.5834522e-04   1.8600878e-10   4.0089710e-12   2.7542287e+03
   4.6020621e-04   4.3154607e-14   5.3420865e-19   4.6918983e-04   8.9996046e-10   3.3925919e-15   3.4527103e+47   1.7264415e+43   1.6467100e+47   4.6035397e-04   1.4831226e-11   2.6505841e-14   4.6021370e-04   7.8712617e-13   5.0653178e-17   4.6226753e-04   2.0625236e-10   3.2751876e-12   2.8840315e+03
   4.6020563e-04   1.6987225e-14   3.2765311e-19   4.6705832e-04   6.8578317e-10   1.7776099e-15   2.2431194e+50   1.1216158e+46   1.0698167e+50   4.6034727e-04   1.4160641e-11   2.4811769e-14   4.6021273e-04   6.8540372e-13   5.5705865e-17   4.5767334e-04   2.5321952e-10   2.7638889e-12   3.0199517e+03
   4.6020453e-04   1.2851769e-13   4.4033137e-19   4.5609688e-04   4.1073064e-10   8.5871456e-16   2.2294653e+54   1.1147884e+50   1.0633046e+54   4.6015324e-04   5.2449669e-12   1.1527269e-14   4.6019397e-04   1.1986526e-12   3.8404470e-17   4.6349724e-04   3.2922446e-10   2.4110307e-12   3.1622777e+03
   4.6020594e-04   1.1071276e-14   2.7775407e-19   4.5149052e-04   8.7086828e-10   1.6036096e-15   1.2884470e+58   6.4425571e+53   6.1450233e+57   4.6004056e-04   1.6514218e-11   1.4300830e-14   4.6019150e-04   1.4523393e-12   4.0897937e-17   4.5708309e-04   3.1225953e-10   1.9647473e-12   3.3113112e+03
   4.6020499e-04   8.4185913e-14   1.6668289e-19   4.5912729e-04   1.0777513e-10   7.1848390e-16   3.2490158e+59   1.6245891e+55   1.5495615e+59   4.6026478e-04   5.9093796e-12   8.9535741e-15   4.6019391e-04   1.2159535e-12   3.2013648e-17   4.6203435e-04   1.8290889e-10   1.4021437e-12   3.4673685e+03
   4.6020552e-04   3.1033715e-14   1.4786517e-19   4.6436305e-04   4.1610845e-10   8.5041072e-16   1.1651360e+65   5.8259711e+60   5.5569129e+64   4.6026083e-04   5.5140190e-12   7.2297517e-15   4.6019356e-04   1.2554326e-12   2.9335286e-17   4.6056225e-04   3.5680362e-11   1.0945559e-12   3.6307805e+03
   4.6020629e-04   4.6979835e-14   1.6049847e-19   4.6479347e-04   4.5903466e-10   5.4989392e-16   1.5397499e+70   7.6991344e+65   7.3435686e+69   4.6015670e-04   4.9016832e-12   5.4852426e-15   4.6019666e-04   9.4663649e-13   2.0451636e-17   4.5860528e-04   1.6003827e-10   9.2859893e-13   3.8018940e+03
   4.6020548e-04   3.3204667e-14   5.9923702e-20   4.5747457e-04   2.7304476e-10   3.0773030e-16   2.0479540e+74   1.0240282e+70   9.7673596e+73   4.6022196e-04   1.6242135e-12   4.3457137e-15   4.6021336e-04   7.2400332e-13   9.9199211e-18   4.6084642e-04   6.4095970e-11   6.9101038e-13   3.9810717e+03
   4.6020576e-04   3.4329093e-15   1.3505351e-19   4.5633121e-04   3.8729680e-10   4.2806987e-16   1.9790639e+78   9.8958143e+73   9.4388002e+77   4.6020269e-04   3.0235374e-13   3.2502819e-15   4.6020992e-04   3.7778016e-13   5.2382996e-18   4.6120608e-04   1.0006408e-10   5.8850559e-13   4.1686938e+03
   4.6020573e-04   4.0138791e-15   1.9381160e-20   4.6176651e-04   1.5613712e-10   1.7030431e-16   1.1242852e+84   5.6217071e+79   5.3620823e+83   4.6014298e-04   6.2730584e-12   3.4331257e-15   4.6020135e-04   4.7924175e-13   5.6667540e-18   4.5988208e-04   3.2349209e-11   4.5581509e-13   4.3651583e+03
   4.6020571e-04   3.8496767e-15   2.0692513e-20   4.6333271e-04   3.1285470e-10   2.4391217e-16   9.9823383e+88   4.9914187e+84   4.7609022e+88   4.6023475e-04   2.9049815e-12   1.8574738e-15   4.6020762e-04   1.4925176e-13   3.1454266e-18   4.5946497e-04   7.4063685e-11   3.1718788e-13   4.5708819e+03
   4.6020592e-04   1.6833106e-14   1.6458431e-20   4.5841315e-04   1.7922988e-10   1.1865031e-16   2.3554251e+94   1.1777714e+90   1.1233789e+94   4.6026622e-04   6.0521797e-12   2.2187958e-15   4.6021215e-04   6.0866102e-13   6.2614625e-18   4.5977400e-04   4.3155780e-11   3.2089806e-13   4.7863009e+03
   4.6020567e-04   8.3254801e-15   3.0918358e-20   4.5855981e-04   1.6454934e-10   1.3356951e-16   7.5043496e+99   3.7523624e+95   3.5790687e+99   4.6027503e-04   6.9332830e-12   1.9259834e-15   4.6020617e-04   1.7880879e-14   3.2739847e-18   4.6015480e-04   5.0729996e-12   2.5810285e-13   5.0118723e+03
   4.6020593e-04   1.5611590e-14   1.4598028e-20   4.6192506e-04   1.7201773e-10   1.4523364e-16  5.1135342e+103   2.5568950e+99  2.4388110e+103   4.6023538e-04   2.9681589e-12   1.2681359e-15   4.6020471e-04   1.2688716e-13   3.6328969e-18   4.6033433e-04   1.2880713e-11   1.8638884e-13   5.2480746e+03
   4.6020567e-04   1.4098260e-14   1.4237915e-20   4.6093237e-04   7.2686954e-11   7.0049528e-17  7.4531982e+111  3.7267854e+107  3.5546729e+111   4.6023735e-04   3.1652402e-12   1.0876210e-15   4.6020651e-04   5.4144569e-14   2.7275909e-18   4.6036084e-04   1.5534612e-11   1.4399352e-13   5.4954087e+03
   4.6020581e-04   6.8908637e-15   9.9511701e-21   4.5829952e-04   1.9058420e-10   8.0415143e-17  1.5421171e+117  7.7109712e+112  7.3548588e+116   4.6018640e-04   1.9318357e-12   6.3007656e-16   4.6020780e-04   1.8786692e-13   1.7171277e-18   4.6029084e-04   8.5379742e-12   1.1848643e-13   5.7543994e+03
   4.6020591e-04   9.3181756e-16   5.8123809e-21   4.6121471e-04   1.0094441e-10   6.1546934e-17  2.9390271e+123  1.4695870e+119  1.4017178e+123   4.6015999e-04   4.5755889e-12   6.5989665e-16   4.6020542e-04   5.2328042e-14   5.9990698e-19   4.6014906e-04   5.6374261e-12   8.9783318e-14   6.0255959e+03
   4.6020601e-04   4.3764905e-15   6.8555864e-21   4.6049631e-04   2.9079690e-11   3.2146865e-17  9.5281209e+131  4.7642987e+127  4.5442711e+131   4.6023458e-04   2.8816498e-12   5.6127899e-16   4.6020614e-04   1.5705536e-14   5.4333029e-19   4.6003889e-04   1.6650312e-11   6.5975466e-14   6.3095734e+03
   4.6020620e-04   1.8321065e-14   7.6119048e-21   4.5920774e-04   9.9775051e-11   4.0173263e-17  2.5600711e+138  1.2800995e+134  1.2209813e+138   4.6017509e-04   3.0704550e-12   4.4144851e-16   4.6020483e-04   1.1856607e-13   1.6128170e-18   4.6007960e-04   1.2575498e-11   6.4295003e-14   6.6069345e+03
   4.6020615e-04   3.1260801e-15   7.0087703e-21   4.6125212e-04   1.0468920e-10   3.8436525e-17  1.2875223e+147  6.4379333e+142  6.1406130e+146   4.6021804e-04   1.2210825e-12   2.6789561e-16   4.6020577e-04   2.4843951e-14   8.0706678e-19   4.6026967e-04   6.4358186e-12   3.8840852e-14   6.9183097e+03
   4.6020614e-04   8.1817691e-15   4.2973603e-21   4.5917920e-04   1.0263050e-10   2.7011145e-17  1.8420153e+155  9.2105372e+150  8.7851710e+154   4.6022659e-04   2.0743566e-12   2.7151984e-16   4.6020476e-04   1.2028036e-13   6.9120578e-19   4.6023344e-04   2.8112002e-12   4.0578754e-14   7.2443596e+03
   4.6020637e-04   1.2856686e-14   5.9954044e-21   4.6063734e-04   4.3190534e-11   1.1907858e-17  5.7223817e+163  2.8613339e+159  2.7291902e+163   4.6021176e-04   5.8772762e-13   1.8259981e-16   4.6020424e-04   1.6699375e-13   4.9700427e-19   4.6017260e-04   3.2744004e-12   2.8239936e-14   7.5857758e+03
   4.6020637e-04   8.7026198e-15   2.4627181e-21   4.6015988e-04   4.5633000e-12   7.9763481e-18  3.9421301e+172  1.9711636e+168  1.8801302e+172   4.6021759e-04   1.1644107e-12   1.4608805e-16   4.6020768e-04   1.8833090e-13   4.8264531e-19   4.6023632e-04   3.0976472e-12   2.0963059e-14   7.9432823e+03
   4.6020639e-04   8.1234390e-15   3.6391515e-21   4.6025595e-04   5.0437344e-12   7.5494199e-18  9.7266105e+181  4.8635485e+177  4.6389373e+181   4.6022109e-04   1.5077465e-12   1.3347007e-16   4.6020615e-04   4.3436337e-14   1.1119226e-19   4.6019164e-04   1.3713143e-12   1.6574759e-14   8.3176377e+03
   4.6020627e-04   3.6799448e-15   1.4723010e-21   4.6039804e-04   1.9253635e-11   6.0891348e-18  6.8372067e+189  3.4187743e+185  3.2608865e+189   4.6020123e-04   4.8485575e-13   1.0999515e-16   4.6020505e-04   6.2343305e-14   1.7057630e-19   4.6017949e-04   2.5853904e-12   1.3074134e-14   8.7096359e+03
   4.6020620e-04   7.9443288e-15   1.1128600e-21   4.6021493e-04   9.3851955e-13   4.9839890e-18  4.8871716e+200  2.4437080e+196  2.3308513e+200   4.6021804e-04   1.1884393e-12   8.2746288e-17   4.6020626e-04   6.1847500e-14   1.6578023e-19   4.6030594e-04   1.0059200e-11   1.1916218e-14   9.1201084e+03
   4.6020638e-04   6.3722356e-15   7.0276798e-22   4.6018358e-04   2.1989159e-12   3.3128332e-18  3.8115165e+211  1.9058536e+207  1.8178364e+211   4.6019553e-04   1.0678914e-12   7.3707337e-17   4.6020560e-04   1.1802462e-14   2.2559391e-19   4.6014272e-04   6.2661712e-12   9.6976470e-15   9.5499259e+03
   4.6020641e-04   3.3748503e-15   8.5835293e-22   4.6042911e-04   2.2356144e-11   2.8919178e-18  1.8485144e+220  9.2430343e+215  8.8161673e+219   4.6019663e-04   9.5925920e-13   5.1970780e-17   4.6020552e-04   1.3741070e-14   8.0007008e-20   4.6011986e-04   8.5519111e-12   7.0755043e-15   1.0000000e+04


==> plot_figures/L_discrete_entropy.dat <==
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.0000000e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.0471285e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.0964782e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.1481536e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.2022644e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.2589254e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.3182567e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.3803843e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.4454398e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.5135612e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.5848932e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.6595869e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.7378008e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.8197009e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.9054607e+00
   3.0055810e+01   1.9562962e+00   3.0055810e+01   9.5546235e+00   3.0055810e+01   3.1162752e+01   1.9952623e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.0892961e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.1877616e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.2908677e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.3988329e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.5118864e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.6302680e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.7542287e+00
   2.9549574e+01   1.2197405e+00   2.9953586e+01   7.8781475e+00   3.0052628e+01   2.5023903e+01   2.8840315e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.0199517e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.1622777e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.3113112e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.4673685e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.6307805e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.8018940e+00
   2.4557769e+01   3.7852285e-01   2.9488947e+01   5.9254597e+00   3.0049359e+01   2.2727504e+01   3.9810717e+00
   2.8621412e+01   8.4495245e-01   2.9845537e+01   7.2053826e+00   3.0048295e+01   2.2135020e+01   4.1686938e+00
   2.8621412e+01   8.4495245e-01   2.9845537e+01   7.2053826e+00   3.0048295e+01   2.2135020e+01   4.3651583e+00
   2.8621412e+01   8.4495245e-01   2.9845537e+01   7.2053826e+00   3.0048295e+01   2.2135020e+01   4.5708819e+00
   2.8621412e+01   8.4495245e-01   2.9845537e+01   7.2053826e+00   3.0048295e+01   2.2135020e+01   4.7863009e+00
   2.9476008e+01   1.1800796e+00   2.9892325e+01   7.4648077e+00   3.0042260e+01   1.9548071e+01   5.0118723e+00
   2.9476008e+01   1.1800796e+00   2.9892325e+01   7.4648077e+00   3.0042260e+01   1.9548071e+01   5.2480746e+00
   2.9476008e+01   1.1800796e+00   2.9892325e+01   7.4648077e+00   3.0042260e+01   1.9548071e+01   5.4954087e+00
   2.9476008e+01   1.1800796e+00   2.9892325e+01   7.4648077e+00   3.0042260e+01   1.9548071e+01   5.7543994e+00
   2.9464885e+01   1.1747598e+00   2.9819929e+01   7.0783980e+00   3.0032075e+01   1.6516905e+01   6.0255959e+00
   2.9464885e+01   1.1747598e+00   2.9819929e+01   7.0783980e+00   3.0032075e+01   1.6516905e+01   6.3095734e+00
   2.9464885e+01   1.1747598e+00   2.9819929e+01   7.0783980e+00   3.0032075e+01   1.6516905e+01   6.6069345e+00
   2.9464885e+01   1.1747598e+00   2.9819929e+01   7.0783980e+00   3.0032075e+01   1.6516905e+01   6.9183097e+00
   2.9176999e+01   1.0360886e+00   2.9667717e+01   6.4595400e+00   3.0018618e+01   1.3638087e+01   7.2443596e+00
   2.9176999e+01   1.0360886e+00   2.9667717e+01   6.4595400e+00   3.0018618e+01   1.3638087e+01   7.5857758e+00
   2.9176999e+01   1.0360886e+00   2.9667717e+01   6.4595400e+00   3.0018618e+01   1.3638087e+01   7.9432823e+00
   2.8668509e+01   8.5807935e-01   2.9433103e+01   5.7646656e+00   3.0002930e+01   1.1067451e+01   8.3176377e+00
   2.8668509e+01   8.5807935e-01   2.9433103e+01   5.7646656e+00   3.0002930e+01   1.1067451e+01   8.7096359e+00
   2.7944864e+01   6.8186908e-01   2.9110128e+01   5.0632934e+00   2.9985786e+01   8.8095764e+00   9.1201084e+00
   2.7944864e+01   6.8186908e-01   2.9110128e+01   5.0632934e+00   2.9985786e+01   8.8095764e+00   9.5499259e+00
   2.7019788e+01   5.2626482e-01   2.8694764e+01   4.3915800e+00   2.9967365e+01   6.8358402e+00   1.0000000e+01
   2.7019788e+01   5.2626482e-01   2.8694764e+01   4.3915800e+00   2.9967365e+01   6.8358402e+00   1.0471285e+01
   2.7019788e+01   5.2626482e-01   2.8694764e+01   4.3915800e+00   2.9967365e+01   6.8358402e+00   1.0964782e+01
   2.5922260e+01   3.9838034e-01   2.8185530e+01   3.7694437e+00   2.9947242e+01   5.1332981e+00   1.1481536e+01
   2.4693272e+01   2.9853577e-01   2.7583278e+01   3.2073554e+00   2.9924708e+01   3.7154686e+00   1.2022644e+01
   2.4693272e+01   2.9853577e-01   2.7583278e+01   3.2073554e+00   2.9924708e+01   3.7154686e+00   1.2589254e+01
   2.3379846e+01   2.2336995e-01   2.6890944e+01   2.7096602e+00   2.9899281e+01   2.6091180e+00   1.3182567e+01
   2.3379846e+01   2.2336995e-01   2.6890944e+01   2.7096602e+00   2.9899281e+01   2.6091180e+00   1.3803843e+01
   2.2029042e+01   1.6804762e-01   2.6113394e+01   2.2764872e+00   2.9871204e+01   1.8276950e+00   1.4454398e+01
   2.0683296e+01   1.2770565e-01   2.5257369e+01   1.9050207e+00   2.9841675e+01   1.3459349e+00   1.5135612e+01
   2.0683296e+01   1.2770565e-01   2.5257369e+01   1.9050207e+00   2.9841675e+01   1.3459349e+00   1.5848932e+01
   1.9377551e+01   9.8217551e-02   2.4331423e+01   1.5904750e+00   2.9812667e+01   1.0943610e+00   1.6595869e+01
   1.8138078e+01   7.6435995e-02   2.3345785e+01   1.3268927e+00   2.9786396e+01   9.8181586e-01   1.7378008e+01
   1.6982506e+01   6.0119467e-02   2.2312111e+01   1.1077805e+00   2.9764730e+01   9.2560791e-01   1.8197009e+01
   1.5920630e+01   4.7728618e-02   2.1243103e+01   9.2660789e-01   2.9748724e+01   8.6053000e-01   1.9054607e+01
   1.5920630e+01   4.7728618e-02   2.1243103e+01   9.2660789e-01   2.9748724e+01   8.6053000e-01   1.9952623e+01
   1.4955593e+01   3.8213861e-02   2.0152019e+01   7.7725943e-01   2.9738235e+01   7.4358210e-01   2.0892961e+01
   1.4085280e+01   3.0848247e-02   1.9052175e+01   6.5444794e-01   2.9731766e+01   5.8762285e-01   2.1877616e+01
   1.3303766e+01   2.5113493e-02   1.7956576e+01   5.5388271e-01   2.9727141e+01   4.7002714e-01   2.2908677e+01
   1.2602739e+01   2.0627311e-02   1.6877666e+01   4.7199779e-01   2.9722906e+01   4.5264618e-01   2.3988329e+01
   1.1404436e+01   1.4299156e-02   1.4814797e+01   3.5082803e-01   2.9715570e+01   5.2615544e-01   2.5118864e+01
   1.0888875e+01   1.2051580e-02   1.3848763e+01   3.0491664e-01   2.9711961e+01   4.8913362e-01   2.6302680e+01
   1.0418362e+01   1.0219216e-02   1.2933587e+01   2.6520833e-01   2.9706396e+01   4.2028779e-01   2.7542287e+01
   9.9863621e+00   8.7031292e-03   1.2070576e+01   2.3038327e-01   2.9697222e+01   3.6007307e-01   2.8840315e+01
   9.2174803e+00   6.3782769e-03   1.0494556e+01   1.7482792e-01   2.9665662e+01   3.0716480e-01   3.0199517e+01
   8.8728638e+00   5.5005839e-03   9.7765229e+00   1.5402658e-01   2.9643883e+01   3.0326552e-01   3.1622777e+01
   8.2499218e+00   4.1972976e-03   8.4705078e+00   1.2265396e-01   2.9591926e+01   3.0966779e-01   3.3113112e+01
   7.9680407e+00   3.7198698e-03   7.8790052e+00   1.1027524e-01   2.9563115e+01   3.1065643e-01   3.4673685e+01
   7.4569803e+00   2.9705554e-03   6.8077749e+00   8.9702258e-02   2.9501667e+01   2.9362690e-01   3.6307805e+01
   7.0080596e+00   2.3570906e-03   5.8671538e+00   7.2553049e-02   2.9434612e+01   2.6573744e-01   3.8018940e+01
   6.8033759e+00   2.0819520e-03   5.4377081e+00   6.4634933e-02   2.9398217e+01   2.5883907e-01   3.9810717e+01
   6.4256011e+00   1.6130857e-03   4.6411405e+00   5.0296058e-02   2.9318160e+01   2.5948368e-01   4.1686938e+01
   6.0801656e+00   1.2792913e-03   3.9029522e+00   3.9397402e-02   2.9226858e+01   2.5478025e-01   4.3651583e+01
   5.7585575e+00   1.0593610e-03   3.2071688e+00   3.2951682e-02   2.9122473e+01   2.3831421e-01   4.5708819e+01
   5.4564626e+00   8.9202775e-04   2.5636542e+00   2.9761336e-02   2.9003723e+01   2.2649176e-01   4.7863009e+01
   5.0375288e+00   6.7002780e-04   1.7525915e+00   2.4497617e-02   2.8798973e+01   2.2143885e-01   5.0118723e+01
   4.7816863e+00   5.5470861e-04   1.3264850e+00   2.0155460e-02   2.8645537e+01   2.1350970e-01   5.2480746e+01
   4.5457403e+00   4.7056417e-04   9.7733947e-01   1.6625306e-02   2.8478168e+01   2.0207418e-01   5.4954087e+01
   4.2303813e+00   3.7134200e-04   5.6414412e-01   1.3011807e-02   2.8198549e+01   1.9148545e-01   5.7543994e+01
   3.9587427e+00   2.9195463e-04   2.5153809e-01   1.1050009e-02   2.7882133e+01   1.8158343e-01   6.0255959e+01
   3.7226085e+00   2.3816695e-04   3.1704476e-02   9.5954114e-03   2.7527583e+01   1.6871511e-01   6.3095734e+01
   3.5116691e+00   1.9181617e-04   8.8953058e-02   7.6273625e-03   2.7134591e+01   1.5979553e-01   6.6069345e+01
   3.3176256e+00   1.5213610e-04   1.2752443e-01   5.9231066e-03   2.6702920e+01   1.4928111e-01   6.9183097e+01
   3.1366574e+00   1.2843022e-04   1.2032134e-01   4.8664254e-03   2.6231254e+01   1.3857383e-01   7.2443596e+01
   2.9697487e+00   1.0833336e-04   1.0061191e-01   3.8790088e-03   2.5718577e+01   1.2971462e-01   7.5857758e+01
   2.7746325e+00   8.0655032e-05   9.9283950e-02   2.9897774e-03   2.4972178e+01   1.1700112e-01   7.9432823e+01
   2.6131599e+00   6.5127035e-05   1.4671436e-01   2.4253113e-03   2.4156142e+01   1.0586105e-01   8.3176377e+01
   2.4772568e+00   5.2651373e-05   2.2349497e-01   1.9038135e-03   2.3271242e+01   9.4719484e-02   8.7096359e+01
   2.3539062e+00   4.1494239e-05   2.9879117e-01   1.5549862e-03   2.2318375e+01   8.4689612e-02   9.1201084e+01
   2.2377038e+00   3.4316538e-05   3.5006472e-01   1.2727790e-03   2.1301934e+01   7.5248880e-02   9.5499259e+01
   2.1083063e+00   2.6840431e-05   3.6170257e-01   1.0661499e-03   1.9950089e+01   6.4551552e-02   1.0000000e+02
   2.0176819e+00   2.1830796e-05   3.2385111e-01   9.0731995e-04   1.8808033e+01   5.6687920e-02   1.0471285e+02
   1.9092281e+00   1.7365627e-05   2.2923561e-01   6.2822833e-04   1.7313202e+01   4.7995261e-02   1.0964782e+02
   1.8031746e+00   1.4133044e-05   1.1196074e-01   5.7046733e-04   1.5758267e+01   4.0229153e-02   1.1481536e+02
   1.6898762e+00   1.0850302e-05   1.8120311e-02   4.4309557e-04   1.3832601e+01   3.2356887e-02   1.2022644e+02
   1.6039830e+00   9.0888931e-06   9.1732466e-02   3.2560009e-04   1.2195354e+01   2.6809392e-02   1.2589254e+02
   1.5077944e+00   7.2255042e-06   1.2610801e-01   2.6242338e-04   1.0220628e+01   2.1240370e-02   1.3182567e+02
   1.4136495e+00   5.5952048e-06   1.1580043e-01   2.0655689e-04   7.9422314e+00   1.6190151e-02   1.3803843e+02
   1.3378717e+00   4.4830747e-06   9.1109508e-02   1.6450114e-04   6.0492906e+00   1.2915078e-02   1.4454398e+02
   1.2564353e+00   3.6627286e-06   5.1270819e-02   1.2573684e-04   3.9600067e+00   1.0064580e-02   1.5135612e+02
   1.1868842e+00   2.9136431e-06   3.9889258e-03   1.0680287e-04   2.0457877e+00   8.0542424e-03   1.5848932e+02
   1.1201388e+00   2.3366960e-06   3.2560918e-02   8.1068853e-05   3.5436606e-01   6.6716153e-03   1.6595869e+02
   1.0530334e+00   1.8604096e-06   5.0773296e-02   6.2919838e-05   1.2588896e+00   5.6262590e-03   1.7378008e+02
   9.9208865e-01   1.5149234e-06   4.5705184e-02   5.4193869e-05   2.4917646e+00   4.9382056e-03   1.8197009e+02
   9.3143316e-01   1.2019093e-06   2.6226665e-02   3.9561632e-05   3.3989070e+00   4.4039853e-03   1.9054607e+02
   8.7483220e-01   9.6921652e-07   1.9308055e-03   3.3572959e-05   3.8001874e+00   3.9836179e-03   1.9952623e+02
   8.2264337e-01   7.5965374e-07   1.3528743e-02   2.5577921e-05   3.7340310e+00   3.5789502e-03   2.0892961e+02
   7.6437743e-01   6.0437593e-07   1.5938276e-02   2.0649935e-05   3.2064171e+00   3.0764178e-03   2.1877616e+02
   7.0455302e-01   4.7347511e-07   1.2041814e-02   1.5809409e-05   2.2574825e+00   2.4451711e-03   2.2908677e+02
   6.5528425e-01   3.8272008e-07   6.9378713e-03   1.3449375e-05   1.2662293e+00   1.8868752e-03   2.3988329e+02
   5.9853951e-01   3.2097601e-07   3.0099954e-03   9.9524370e-06   1.7465182e-01   1.3992853e-03   2.5118864e+02
   5.4608272e-01   2.6034246e-07   9.5603177e-03   8.1814297e-06   6.2447817e-01   1.1788939e-03   2.6302680e+02
   4.9725741e-01   2.1409478e-07   7.8683414e-03   6.2637047e-06   1.0822769e+00   1.0950184e-03   2.7542287e+02
   4.4576758e-01   1.6154333e-07   1.3798591e-03   5.0206583e-06   1.2398863e+00   8.7466640e-04   2.8840315e+02
   3.9717829e-01   1.2676992e-07   4.3046881e-03   4.0566236e-06   1.0913482e+00   5.8713557e-04   3.0199517e+02
   3.4482730e-01   9.5530349e-08   5.7207877e-03   3.1417370e-06   6.3673366e-01   3.8661827e-04   3.1622777e+02
   2.9325794e-01   7.3064717e-08   3.8708262e-04   2.4349527e-06   7.6267255e-02   3.0545552e-04   3.3113112e+02
   2.4205887e-01   5.7089943e-08   4.2291444e-03   2.0803507e-06   3.8415614e-01   2.6604101e-04   3.4673685e+02
   1.8564060e-01   4.3653102e-08   1.2208474e-03   1.6001858e-06   6.3315918e-01   2.2788896e-04   3.6307805e+02
   1.3187363e-01   3.4001426e-08   2.6882335e-04   1.2687791e-06   5.7272639e-01   1.8365348e-04   3.8018940e+02
   7.8770135e-02   2.6828949e-08   2.4614050e-03   9.7106485e-07   2.8723686e-01   1.3767391e-04   3.9810717e+02
   2.8896376e-02   2.1650036e-08   9.7950985e-04   7.5067020e-07   4.2952510e-02   1.0837184e-04   4.1686938e+02
   2.2948696e-02   1.6993913e-08   2.1814536e-03   6.2804581e-07   2.8012497e-01   9.3098867e-05   4.3651583e+02
   7.0306533e-02   1.3459156e-08   1.2833372e-04   4.7772795e-07   3.0228372e-01   7.5148073e-05   4.5708819e+02
   1.1018719e-01   1.1160708e-08   1.1035985e-03   3.7063667e-07   1.4566512e-01   5.4203420e-05   4.7863009e+02
   1.3974003e-01   9.3513022e-09   9.0198321e-05   3.1570112e-07   7.2265847e-02   4.1691939e-05   5.0118723e+02
   1.4619711e-01   7.9854767e-09   7.1159898e-04   2.5221754e-07   1.8263604e-01   3.5752187e-05   5.2480746e+02
   1.2975145e-01   6.2511770e-09   2.3142291e-04   1.9981469e-07   1.2969638e-01   2.8550515e-05   5.4954087e+02
   9.9891117e-02   4.6826898e-09   3.2148978e-04   1.6003417e-07   1.3837298e-02   2.1661596e-05   5.7543994e+02
   6.6572112e-02   3.7037297e-09   5.1411063e-04   1.2409296e-07   1.0225382e-01   1.7833340e-05   6.0255959e+02
   3.5824981e-02   2.8114181e-09   2.0466583e-05   1.0245047e-07   6.8371536e-02   1.4469500e-05   6.3095734e+02
   9.1108618e-03   2.1947913e-09   3.4610997e-05   7.5304069e-08   2.6287802e-02   1.0613603e-05   6.6069345e+02
   1.1576945e-02   1.7194651e-09   2.2953200e-05   6.4848758e-08   6.2985564e-02   8.9914256e-06   6.9183097e+02
   2.6875886e-02   1.4003255e-09   3.8945978e-05   4.5715316e-08   1.2469311e-02   7.0358544e-06   7.2443596e+02
   3.5385195e-02   1.1588864e-09   2.3685606e-04   3.9877944e-08   3.6914662e-02   5.3900464e-06   7.5857758e+02
   3.7052969e-02   9.6570751e-10   1.7400834e-06   3.2462914e-08   1.7682499e-02   4.6505342e-06   7.9432823e+02
   3.3075722e-02   7.3609415e-10   8.6474435e-05   2.4506424e-08   2.1357855e-02   3.2461627e-06   8.3176377e+02
   2.4327188e-02   5.7633557e-10   5.3956836e-05   1.9084213e-08   1.3467955e-02   3.0151229e-06   8.7096359e+02
   1.1088588e-02   4.2683619e-10   6.8739674e-05   1.4824894e-08   1.5098615e-02   1.9956264e-06   9.1201084e+02
   4.0626855e-03   3.3532860e-10   2.2168011e-05   1.2636392e-08   5.3429634e-03   1.9407610e-06   9.5499259e+02
   1.6777438e-02   2.7265088e-10   4.9396649e-05   1.0047106e-08   1.1678023e-02   1.2700695e-06   1.0000000e+03
   2.0600481e-02   2.3189952e-10   1.6555264e-04   7.8468845e-09   2.0880821e-03   1.1453611e-06   1.0471285e+03
   1.5670788e-02   1.8256374e-10   1.4849912e-04   6.1447507e-09   6.7093788e-03   9.0964774e-07   1.0964782e+03
   6.6386930e-03   1.3536747e-10   1.5858984e-05   4.8568549e-09   6.5847919e-03   6.1735310e-07   1.1481536e+03
   1.9271956e-03   1.0781849e-10   1.1457755e-04   3.9787107e-09   9.4202575e-04   6.0378372e-07   1.2022644e+03
   8.0118235e-03   9.0197581e-11   1.6796233e-04   3.0516825e-09   3.9097284e-03   4.4400267e-07   1.2589254e+03
   9.5495589e-03   7.2684456e-11   5.8098319e-05   2.3618114e-09   5.1582061e-03   3.2157788e-07   1.3182567e+03
   6.4437504e-03   5.4987636e-11   2.0284621e-05   1.8649073e-09   3.7112577e-03   2.8255043e-07   1.3803843e+03
   4.4396116e-05   4.3384238e-11   1.0141536e-04   1.5312889e-09   1.3945873e-03   2.3382317e-07   1.4454398e+03
   5.1029974e-03   3.5553747e-11   8.2543669e-06   1.2646165e-09   6.5169368e-04   1.7551060e-07   1.5135612e+03
   5.5406988e-03   2.8441019e-11   9.9623344e-06   9.8339935e-10   1.9051174e-03   1.3072425e-07   1.5848932e+03
   2.0608956e-03   2.1743795e-11   3.9406674e-06   7.6519521e-10   2.4250120e-03   1.0048433e-07   1.6595869e+03
   1.9203694e-03   1.6942185e-11   2.9962982e-05   6.3441667e-10   2.5501267e-03   7.8911794e-08   1.7378008e+03
   3.5673028e-03   1.3945532e-11   2.0790762e-05   4.9220706e-10   2.2946546e-03   6.2872137e-08   1.8197009e+03
   1.5671776e-03   1.0569783e-11   2.2380812e-06   4.0663723e-10   1.5820732e-03   5.1189432e-08   1.9054607e+03
   1.4736885e-03   8.6889546e-12   5.6015070e-06   2.9172615e-10   2.5675081e-04   4.2788598e-08   1.9952623e+03
   2.1330427e-03   7.2001650e-12   2.0019941e-05   2.5321205e-10   1.5915837e-03   3.4775341e-08   2.0892961e+03
   2.7737378e-04   5.4574946e-12   1.0080383e-05   1.9649939e-10   3.0812444e-03   2.6864082e-08   2.1877616e+03
   1.4871434e-03   4.4084125e-12   9.7271771e-07   1.5701240e-10   2.6078742e-03   2.3240852e-08   2.2908677e+03
   7.5342547e-04   3.3948013e-12   9.0176778e-07   1.2813273e-10   3.9814245e-04   1.8129706e-08   2.3988329e+03
   8.6099120e-04   2.8495028e-12   8.5197249e-07   9.2472623e-11   2.4459437e-03   1.2581663e-08   2.5118864e+03
   6.9734017e-04   2.1965846e-12   5.5014049e-06   7.2051068e-11   2.1545050e-04   1.1898137e-08   2.6302680e+03
   5.4746999e-04   1.7599574e-12   3.2214690e-06   6.1042344e-11   1.3570432e-03   8.3419833e-09   2.7542287e+03
   4.3031176e-04   1.3809803e-12   6.7132020e-06   5.0260190e-11   3.7454082e-04   6.8906869e-09   2.8840315e+03
   4.8936134e-04   1.1134306e-12   7.9472482e-06   3.9390545e-11   4.9955685e-05   5.7029570e-09   3.0199517e+03
   1.6186240e-04   8.4747633e-13   1.0456355e-05   3.1624713e-11   2.6841049e-04   4.1701033e-09   3.1622777e+03
   4.0101324e-04   6.6622622e-13   2.4880987e-06   2.3967244e-11   5.7283722e-04   3.6080138e-09   3.3113112e+03
   1.1460370e-04   5.4091247e-13   7.0038749e-06   1.9939882e-11   6.8391357e-04   3.0132216e-09   3.4673685e+03
   1.8237095e-04   4.1492797e-13   2.3962788e-06   1.6035777e-11   6.8358230e-04   2.3641361e-09   3.6307805e+03
   2.3464362e-04   3.3367199e-13   4.0552204e-06   1.2311183e-11   5.6378157e-04   1.7870188e-09   3.8018940e+03
   1.0866389e-04   2.7117285e-13   7.9027917e-08   9.5656113e-12   2.1162720e-04   1.3217101e-09   3.9810717e+03
   2.0301842e-05   2.0835091e-13   5.5793358e-07   7.7720528e-12   1.8200334e-04   1.0817051e-09   4.1686938e+03
   8.3993544e-05   1.6731768e-13   8.0377798e-07   6.2848400e-12   8.7700020e-05   8.5731198e-10   4.3651583e+03
   1.0180983e-04   1.3350968e-13   4.1969226e-06   5.0162288e-12   1.4236987e-04   6.9095946e-10   4.5708819e+03
   8.3816204e-05   1.0537930e-13   8.5298397e-07   3.7982133e-12   1.4449019e-04   5.8847094e-10   4.7863009e+03
   7.2400599e-05   8.2767121e-14   2.3918254e-06   2.9882094e-12   9.3875598e-05   4.6934390e-10   5.0118723e+03
   4.2980903e-05   6.6955027e-14   4.7726207e-08   2.4048236e-12   5.4670117e-05   3.6886769e-10   5.2480746e+03
   6.2914504e-05   5.2362181e-14   8.7493414e-07   1.9745980e-12   3.3197345e-05   2.7543551e-10   5.4954087e+03
   2.7872617e-05   4.1559628e-14   1.7993007e-06   1.5027751e-12   8.7590447e-06   1.9924090e-10   5.7543994e+03
   3.2583234e-05   3.2779064e-14   1.2361812e-06   1.1951922e-12   4.9631809e-05   1.8876769e-10   6.0255959e+03
   8.2566078e-06   2.5160169e-14   7.2379063e-07   8.9255922e-13   4.4911922e-05   1.4044902e-10   6.3095734e+03
   1.4600194e-05   2.0090893e-14   6.7006873e-08   7.7215108e-13   1.1531082e-05   1.0834167e-10   6.6069345e+03
   3.0395744e-05   1.5899826e-14   2.2529136e-06   6.3917917e-13   1.1412626e-05   8.1077356e-11   6.9183097e+03
   3.3263193e-05   1.3074349e-14   4.7093424e-07   4.9395244e-13   5.0678752e-05   6.7637937e-11   7.2443596e+03
   3.2782346e-06   9.9109667e-15   2.1280571e-06   3.9008682e-13   3.0430619e-05   5.5248887e-11   7.5857758e+03
   1.8729226e-05   7.8053622e-15   8.1240650e-07   3.0122328e-13   3.5424896e-05   4.4182423e-11   7.9432823e+03
   9.5182944e-06   6.2163840e-15   2.5757304e-07   2.3416378e-13   7.3760560e-08   3.5659097e-11   8.3176377e+03
   1.1311221e-05   4.8615875e-15   2.9971594e-07   1.8713460e-13   2.9484755e-05   2.6490391e-11   8.7096359e+03
   5.0423379e-06   3.9049633e-15   3.6743662e-07   1.4481748e-13   3.6522087e-05   2.3250558e-11   9.1201084e+03
   1.9916919e-06   3.0075488e-15   2.1244620e-07   1.1613030e-13   7.5246965e-06   1.5980845e-11   9.5499259e+03
   3.4159645e-06   2.3283896e-15   2.4056052e-07   9.7715927e-14   5.9098587e-05   1.4028989e-11   1.0000000e+04


==> plot_figures/L_discrete_entropy_s.dat <==
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.0000000e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.0471285e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.0964782e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.1481536e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.2022644e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.2589254e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.3182567e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.3803843e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.4454398e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.5135612e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.5848932e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.6595869e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.7378008e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.8197009e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.9054607e+00
   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   3.0055809e+01   9.5546233e+00   1.9952623e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.0892961e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.1877616e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.2908677e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.3988329e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.5118864e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.6302680e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.7542287e+00
   3.0055809e+01   9.5546233e+00   3.0055113e+01   9.4528026e+00   2.9531942e+01   6.0495273e+00   2.8840315e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.0199517e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.1622777e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.3113112e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.4673685e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.6307805e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.8018940e+00
   3.0055801e+01   9.5525770e+00   3.0052157e+01   9.2641020e+00   2.6337156e+01   2.7659201e+00   3.9810717e+00
   3.0055791e+01   9.5501902e+00   3.0049784e+01   9.1676825e+00   2.8827911e+01   4.7287860e+00   4.1686938e+00
   3.0055791e+01   9.5501902e+00   3.0049784e+01   9.1676825e+00   2.8827911e+01   4.7287860e+00   4.3651583e+00
   3.0055791e+01   9.5501902e+00   3.0049784e+01   9.1676825e+00   2.8827911e+01   4.7287860e+00   4.5708819e+00
   3.0055791e+01   9.5501902e+00   3.0049784e+01   9.1676825e+00   2.8827911e+01   4.7287860e+00   4.7863009e+00
   3.0055780e+01   9.5474634e+00   3.0047790e+01   9.1009934e+00   2.9333789e+01   5.6803748e+00   5.0118723e+00
   3.0055780e+01   9.5474634e+00   3.0047790e+01   9.1009934e+00   2.9333789e+01   5.6803748e+00   5.2480746e+00
   3.0055780e+01   9.5474634e+00   3.0047790e+01   9.1009934e+00   2.9333789e+01   5.6803748e+00   5.4954087e+00
   3.0055780e+01   9.5474634e+00   3.0047790e+01   9.1009934e+00   2.9333789e+01   5.6803748e+00   5.7543994e+00
   3.0055767e+01   9.5443971e+00   3.0043931e+01   8.9927758e+00   2.9236731e+01   5.4289337e+00   6.0255959e+00
   3.0055767e+01   9.5443971e+00   3.0043931e+01   8.9927758e+00   2.9236731e+01   5.4289337e+00   6.3095734e+00
   3.0055767e+01   9.5443971e+00   3.0043931e+01   8.9927758e+00   2.9236731e+01   5.4289337e+00   6.6069345e+00
   3.0055767e+01   9.5443971e+00   3.0043931e+01   8.9927758e+00   2.9236731e+01   5.4289337e+00   6.9183097e+00
   3.0055751e+01   9.5409920e+00   3.0037023e+01   8.8379220e+00   2.8882187e+01   4.7410073e+00   7.2443596e+00
   3.0055751e+01   9.5409920e+00   3.0037023e+01   8.8379220e+00   2.8882187e+01   4.7410073e+00   7.5857758e+00
   3.0055751e+01   9.5409920e+00   3.0037023e+01   8.8379220e+00   2.8882187e+01   4.7410073e+00   7.9432823e+00
   3.0055734e+01   9.5372484e+00   3.0026124e+01   8.6462129e+00   2.8310985e+01   3.9440486e+00   8.3176377e+00
   3.0055734e+01   9.5372484e+00   3.0026124e+01   8.6462129e+00   2.8310985e+01   3.9440486e+00   8.7096359e+00
   3.0055713e+01   9.5331670e+00   3.0010256e+01   8.4261959e+00   2.7530470e+01   3.1789169e+00   9.1201084e+00
   3.0055713e+01   9.5331670e+00   3.0010256e+01   8.4261959e+00   2.7530470e+01   3.1789169e+00   9.5499259e+00
   3.0055690e+01   9.5287486e+00   2.9988400e+01   8.1840646e+00   2.6550574e+01   2.5072636e+00   1.0000000e+01
   3.0055690e+01   9.5287486e+00   2.9988400e+01   8.1840646e+00   2.6550574e+01   2.5072636e+00   1.0471285e+01
   3.0055690e+01   9.5287486e+00   2.9988400e+01   8.1840646e+00   2.6550574e+01   2.5072636e+00   1.0964782e+01
   3.0055664e+01   9.5239937e+00   2.9959524e+01   7.9245259e+00   2.5389284e+01   1.9504759e+00   1.1481536e+01
   3.0055635e+01   9.5189032e+00   2.9922613e+01   7.6514316e+00   2.4073043e+01   1.5073871e+00   1.2022644e+01
   3.0055635e+01   9.5189032e+00   2.9922613e+01   7.6514316e+00   2.4073043e+01   1.5073871e+00   1.2589254e+01
   3.0055602e+01   9.5134780e+00   2.9876689e+01   7.3681033e+00   2.2635707e+01   1.1646972e+00   1.3182567e+01
   3.0055602e+01   9.5134780e+00   2.9876689e+01   7.3681033e+00   2.2635707e+01   1.1646972e+00   1.3803843e+01
   3.0055565e+01   9.5077188e+00   2.9820837e+01   7.0774850e+00   2.1116371e+01   9.0404176e-01   1.4454398e+01
   3.0055524e+01   9.5016267e+00   2.9754213e+01   6.7822125e+00   1.9556267e+01   7.0699257e-01   1.5135612e+01
   3.0055524e+01   9.5016267e+00   2.9754213e+01   6.7822125e+00   1.9556267e+01   7.0699257e-01   1.5848932e+01
   3.0055478e+01   9.4952027e+00   2.9676055e+01   6.4846476e+00   1.7995590e+01   5.5844739e-01   1.6595869e+01
   3.0055427e+01   9.4884477e+00   2.9585694e+01   6.1868966e+00   1.6471373e+01   4.4716999e-01   1.7378008e+01
   3.0055371e+01   9.4813630e+00   2.9482545e+01   5.8908248e+00   1.5015820e+01   3.6357724e-01   1.8197009e+01
   3.0055308e+01   9.4739496e+00   2.9366117e+01   5.5980690e+00   1.3653136e+01   2.9856838e-01   1.9054607e+01
   3.0055308e+01   9.4739496e+00   2.9366117e+01   5.5980690e+00   1.3653136e+01   2.9856838e-01   1.9952623e+01
   3.0055240e+01   9.4662087e+00   2.9236002e+01   5.3100518e+00   1.2395571e+01   2.4537328e-01   2.0892961e+01
   3.0055165e+01   9.4581417e+00   2.9091878e+01   5.0279963e+00   1.1242883e+01   2.0149612e-01   2.1877616e+01
   3.0055082e+01   9.4497498e+00   2.8933497e+01   4.7529407e+00   1.0187705e+01   1.6701446e-01   2.2908677e+01
   3.0054992e+01   9.4410343e+00   2.8760685e+01   4.4857539e+00   9.2223752e+00   1.4094241e-01   2.3988329e+01
   3.0054787e+01   9.4226385e+00   2.8371398e+01   3.9777023e+00   7.5376897e+00   1.0409998e-01   2.5118864e+01
   3.0054671e+01   9.4129611e+00   2.8154892e+01   3.7378565e+00   6.8053990e+00   9.0120412e-02   2.6302680e+01
   3.0054545e+01   9.4029662e+00   2.7923885e+01   3.5079428e+00   6.1363652e+00   7.7830859e-02   2.7542287e+01
   3.0054409e+01   9.3926552e+00   2.7678499e+01   3.2881866e+00   5.5217978e+00   6.6480048e-02   2.8840315e+01
   3.0054102e+01   9.3710918e+00   2.7145333e+01   2.8795855e+00   4.4147255e+00   4.6793247e-02   3.0199517e+01
   3.0053931e+01   9.3598429e+00   2.6858050e+01   2.6907548e+00   3.9025461e+00   3.9568700e-02   3.1622777e+01
   3.0053550e+01   9.3364194e+00   2.6243695e+01   2.3435407e+00   2.9409441e+00   3.1576500e-02   3.3113112e+01
   3.0053338e+01   9.3242485e+00   2.5917412e+01   2.1847815e+00   2.5019780e+00   2.9605838e-02   3.4673685e+01
   3.0052870e+01   9.2989981e+00   2.5228969e+01   1.8956615e+00   1.7515260e+00   2.4581722e-02   3.6307805e+01
   3.0052336e+01   9.2725494e+00   2.4496339e+01   1.6422515e+00   1.1778432e+00   1.8687799e-02   3.8018940e+01
   3.0052043e+01   9.2588808e+00   2.4114987e+01   1.5280324e+00   9.4550497e-01   1.6377742e-02   3.9810717e+01
   3.0051401e+01   9.2306655e+00   2.3325624e+01   1.3226092e+00   5.6379497e-01   1.3053372e-02   4.1686938e+01
   3.0050678e+01   9.2012941e+00   2.2505675e+01   1.1451707e+00   2.6929623e-01   1.1184001e-02   4.3651583e+01
   3.0049869e+01   9.1707846e+00   2.1661469e+01   9.9247146e-01   5.5146045e-02   9.8428706e-03   4.5708819e+01
   3.0048966e+01   9.1391552e+00   2.0799619e+01   8.6138523e-01   7.2409530e-02   8.0614629e-03   4.7863009e+01
   3.0047423e+01   9.0896533e+00   1.9488493e+01   6.9911687e-01   1.2849768e-01   5.6961864e-03   5.0118723e+01
   3.0046256e+01   9.0553086e+00   1.8611917e+01   6.1036356e-01   1.1771969e-01   4.7499581e-03   5.2480746e+01
   3.0044972e+01   9.0199128e+00   1.7740937e+01   5.3484484e-01   9.9560311e-02   3.8287884e-03   5.4954087e+01
   3.0042809e+01   8.9648930e+00   1.6458528e+01   4.4259752e-01   1.0187901e-01   2.9391680e-03   5.7543994e+01
   3.0040338e+01   8.9076256e+00   1.5222005e+01   3.7043531e-01   1.5706700e-01   2.3457411e-03   6.0255959e+01
   3.0037533e+01   8.8481832e+00   1.4047020e+01   3.1258558e-01   2.3949661e-01   1.8270879e-03   6.3095734e+01
   3.0034367e+01   8.7866404e+00   1.2943384e+01   2.6431433e-01   3.1451275e-01   1.4852027e-03   6.6069345e+01
   3.0030813e+01   8.7230730e+00   1.1914069e+01   2.2314762e-01   3.5869401e-01   1.2064616e-03   6.9183097e+01
   3.0026844e+01   8.6575579e+00   1.0956747e+01   1.8874372e-01   3.5982821e-01   1.0580201e-03   7.2443596e+01
   3.0022431e+01   8.5901730e+00   1.0067153e+01   1.6119829e-01   3.1484390e-01   8.7326547e-04   7.5857758e+01
   3.0015808e+01   8.4975537e+00   8.9802437e+00   1.3337048e-01   2.0188792e-01   6.0027155e-04   7.9432823e+01
   3.0008279e+01   8.4019377e+00   8.0004954e+00   1.1211156e-01   6.9928916e-02   5.4830995e-04   8.3176377e+01
   2.9999775e+01   8.3035136e+00   7.1195785e+00   9.4929094e-02   4.2766234e-02   4.0709046e-04   8.7096359e+01
   2.9990230e+01   8.2024700e+00   6.3269674e+00   8.0431786e-02   1.0942961e-01   2.9619781e-04   9.1201084e+01
   2.9979575e+01   8.0989950e+00   5.6102287e+00   6.7376516e-02   1.2705934e-01   2.5327451e-04   9.5499259e+01
   2.9964594e+01   7.9665165e+00   4.7979464e+00   5.2624696e-02   1.0997025e-01   1.9236427e-04   1.0000000e+02
   2.9951199e+01   7.8582509e+00   4.1954256e+00   4.2970090e-02   8.5190909e-02   1.5929211e-04   1.0471285e+02
   2.9932586e+01   7.7203635e+00   3.4827512e+00   3.4778592e-02   4.3281768e-02   1.2111360e-04   1.0964782e+02
   2.9911781e+01   7.5799616e+00   2.8153267e+00   3.0634307e-02   3.5252977e-03   1.0276811e-04   1.1481536e+02
   2.9883752e+01   7.4086367e+00   2.1071063e+00   2.7137067e-02   4.1276975e-02   7.4315697e-05   1.2022644e+02
   2.9857708e+01   7.2638823e+00   1.6180346e+00   2.2960411e-02   5.1400115e-02   6.1627901e-05   1.2589254e+02
   2.9823064e+01   7.0882690e+00   1.1455842e+00   1.8109681e-02   4.2034798e-02   5.0318728e-05   1.3182567e+02
   2.9777744e+01   6.8814144e+00   7.1771211e-01   1.4113562e-02   1.8921698e-02   3.6930604e-05   1.3803843e+02
   2.9734502e+01   6.7029852e+00   4.2980118e-01   1.1962018e-02   3.3951757e-03   3.1621303e-05   1.4454398e+02
   2.9678704e+01   6.4941581e+00   1.6880699e-01   1.0486155e-02   1.5144068e-02   2.2997844e-05   1.5135612e+02
   2.9616929e+01   6.2852763e+00   8.9763942e-03   9.0291883e-03   1.5506714e-02   1.9615492e-05   1.5848932e+02
   2.9548968e+01   6.0769784e+00   1.0117736e-01   7.1553822e-03   1.1246463e-02   1.4869341e-05   1.6595869e+02
   2.9463488e+01   5.8403899e+00   1.2772249e-01   5.5482437e-03   4.9399347e-03   1.2443375e-05   1.7378008e+02
   2.9369445e+01   5.6061256e+00   1.1296928e-01   4.4837187e-03   4.5605207e-03   9.4944473e-06   1.8197009e+02
   2.9253155e+01   5.3462414e+00   9.4240413e-02   3.3962481e-03   9.8706381e-03   7.6194823e-06   1.9054607e+02
   2.9125523e+01   5.0910948e+00   1.0874888e-01   2.7868338e-03   6.5844441e-03   6.0113082e-06   1.9952623e+02
   2.8986356e+01   4.8414621e+00   1.6107432e-01   2.2803752e-03   2.3635119e-04   4.8096407e-06   2.0892961e+02
   2.8818025e+01   4.5713637e+00   2.3985955e-01   1.7978783e-03   5.0720585e-03   3.8123150e-06   2.1877616e+02
   2.8616054e+01   4.2839679e+00   3.1752393e-01   1.4476131e-03   4.8982144e-03   3.0454776e-06   2.2908677e+02
   2.8417095e+01   4.0321916e+00   3.5847492e-01   1.1856894e-03   9.4750957e-04   2.3308527e-06   2.3988329e+02
   2.8159050e+01   3.7426784e+00   3.5575057e-01   1.0260125e-03   4.1202572e-03   1.7944478e-06   2.5118864e+02
   2.7880059e+01   3.4674859e+00   2.9420565e-01   7.8137607e-04   1.8723981e-04   1.5285162e-06   2.6302680e+02
   2.7580338e+01   3.2069936e+00   1.9240803e-01   5.8433576e-04   2.2700898e-04   1.2185414e-06   2.7542287e+02
   2.7232622e+01   2.9415948e+00   6.9792777e-02   5.3889081e-04   2.7148695e-03   9.6697383e-07   2.8840315e+02
   2.6861504e+01   2.6936763e+00   3.6188343e-02   4.1005705e-04   3.7313265e-04   7.4868821e-07   3.0199517e+02
   2.6405119e+01   2.4290763e+00   1.0926117e-01   2.9024229e-04   1.3891084e-03   5.7228046e-07   3.1622777e+02
   2.5919789e+01   2.1869007e+00   1.2653733e-01   2.4603118e-04   8.3929583e-05   4.8216007e-07   3.3113112e+02
   2.5407051e+01   1.9663091e+00   1.1220891e-01   1.9333943e-04   1.2269751e-03   3.7858289e-07   3.4673685e+02
   2.4795063e+01   1.7410768e+00   8.2207749e-02   1.5329577e-04   8.9119391e-04   3.0952074e-07   3.6307805e+02
   2.4153095e+01   1.5404835e+00   4.0409259e-02   1.1731395e-04   2.4050594e-04   2.3589451e-07   3.8018940e+02
   2.3444343e+01   1.3528300e+00   7.0996666e-03   9.8095021e-05   2.4928405e-04   1.8175084e-07   3.9810717e+02
   2.2709943e+01   1.1883030e+00   3.9443193e-02   7.4195378e-05   5.8792570e-05   1.4942339e-07   4.1686938e+02
   2.1869451e+01   1.0297159e+00   5.1332214e-02   6.0140327e-05   1.8910450e-04   1.1801542e-07   4.3651583e+02
   2.0966188e+01   8.8726807e-01   4.1189084e-02   4.8435259e-05   4.6291561e-04   9.0019518e-08   4.5708819e+02
   2.0049391e+01   7.6611361e-01   2.1584651e-02   3.6821387e-05   4.0544248e-04   7.4960237e-08   4.7863009e+02
   1.9039028e+01   6.5433681e-01   3.0265851e-03   3.1048891e-05   2.9638062e-04   5.5902516e-08   5.0118723e+02
   1.8031919e+01   5.6129136e-01   1.4728296e-02   2.2968070e-05   6.6640876e-05   4.9505358e-08   5.2480746e+02
   1.6952264e+01   4.7821404e-01   1.5636409e-02   1.9357471e-05   5.2026082e-05   3.5772754e-08   5.4954087e+02
   1.5858276e+01   4.0830166e-01   1.1266972e-02   1.4421751e-05   1.3463208e-04   2.8315652e-08   5.7543994e+02
   1.4765613e+01   3.4945468e-01   5.2146542e-03   1.2236163e-05   2.4174202e-05   2.2145000e-08   6.0255959e+02
   1.3689638e+01   2.9893245e-01   4.2546909e-03   9.3067837e-06   5.6579639e-05   1.9291741e-08   6.3095734e+02
   1.2608201e+01   2.5292435e-01   9.7947629e-03   7.6345593e-06   5.1221218e-05   1.5050506e-08   6.6069345e+02
   1.1569238e+01   2.1246183e-01   7.0974614e-03   5.9398791e-06   1.1426364e-04   1.1466211e-08   6.9183097e+02
   1.0546570e+01   1.7739687e-01   6.4210857e-05   4.7411540e-06   1.5724836e-04   8.9601528e-09   7.2443596e+02
   9.5766904e+00   1.4965785e-01   4.8750149e-03   3.7865923e-06   5.2904466e-05   7.5317369e-09   7.5857758e+02
   8.6371482e+00   1.2724159e-01   5.3860761e-03   3.0158630e-06   6.1780735e-05   5.6604058e-09   7.9432823e+02
   7.7597945e+00   1.0881673e-01   4.5498162e-04   2.3034100e-06   1.2758489e-04   4.7265097e-09   8.3176377e+02
   6.9239678e+00   9.2753910e-02   4.2873557e-03   1.8792679e-06   1.4783976e-04   3.4600317e-09   8.7096359e+02
   6.1143663e+00   7.7930047e-02   6.1704794e-04   1.5488848e-06   3.5104711e-05   2.7891831e-09   9.1201084e+02
   5.3838698e+00   6.4429537e-02   3.7481886e-04   1.2221280e-06   1.4200938e-04   2.3173950e-09   9.5499259e+02
   4.6530811e+00   5.1192789e-02   2.6504695e-03   9.6010837e-07   2.5822195e-05   1.8089957e-09   1.0000000e+03
   3.9573468e+00   4.0692332e-02   4.0520946e-05   7.2593033e-07   4.9376213e-05   1.3774500e-09   1.0471285e+03
   3.2715043e+00   3.3981100e-02   1.7641939e-03   5.7550537e-07   1.4389070e-05   1.1609356e-09   1.0964782e+03
   2.5961636e+00   3.0528489e-02   4.7676380e-05   4.7150327e-07   4.5349438e-06   8.6727010e-10   1.1481536e+03
   1.9841114e+00   2.7131571e-02   1.1881806e-03   3.6353479e-07   2.3934112e-05   7.2309222e-10   1.2022644e+03
   1.4651560e+00   2.2182880e-02   3.7373219e-04   3.1756793e-07   2.3387123e-06   6.0291658e-10   1.2589254e+03
   1.0243839e+00   1.7575304e-02   4.7554533e-04   2.4138660e-07   6.6568699e-06   4.5436520e-10   1.3182567e+03
   6.6499374e-01   1.4268909e-02   1.4827549e-04   1.8918024e-07   5.8405879e-06   3.5891921e-10   1.3803843e+03
   3.6687782e-01   1.2129646e-02   1.0697289e-04   1.5012180e-07   1.7699701e-05   2.7820676e-10   1.4454398e+03
   1.2840619e-01   1.0749791e-02   3.7158264e-04   1.1652201e-07   2.9330395e-05   2.2176851e-10   1.5135612e+03
   3.5527971e-02   9.1179874e-03   2.5174750e-04   9.5105910e-08   1.3683290e-06   1.8086834e-10   1.5848932e+03
   1.1542156e-01   7.0721434e-03   1.9616470e-04   7.7158284e-08   4.5542068e-06   1.4658041e-10   1.6595869e+03
   1.2794812e-01   5.6524517e-03   2.1244495e-04   6.1371788e-08   8.6225168e-06   1.1375606e-10   1.7378008e+03
   1.0781812e-01   4.5398302e-03   4.5322464e-05   4.8230330e-08   2.5159205e-06   8.5940506e-11   1.8197009e+03
   9.2224840e-02   3.5182096e-03   9.1422768e-05   3.6269447e-08   2.6196868e-06   7.1398044e-11   1.9054607e+03
   1.1278103e-01   2.9323957e-03   1.0332198e-04   2.9589640e-08   2.1047354e-06   5.5149240e-11   1.9952623e+03
   1.7340234e-01   2.3731519e-03   8.3626837e-05   2.4221952e-08   3.1039125e-06   4.5633333e-11   2.0892961e+03
   2.5273880e-01   1.9005758e-03   3.7684554e-05   1.8836495e-08   9.0412283e-06   3.4512214e-11   2.1877616e+03
   3.2416078e-01   1.5661342e-03   2.8154025e-05   1.5638003e-08   6.2034939e-06   2.7514565e-11   2.2908677e+03
   3.6398284e-01   1.2742832e-03   1.0390526e-04   1.2373033e-08   2.1802296e-06   2.2174952e-11   2.3988329e+03
   3.5483083e-01   1.1223656e-03   1.7062482e-05   9.4507333e-09   4.9180176e-07   1.8160687e-11   2.5118864e+03
   2.8884858e-01   8.5289367e-04   1.3797954e-04   7.4465755e-09   2.8848634e-06   1.3832918e-11   2.6302680e+03
   1.8054546e-01   6.5594871e-04   1.5939384e-04   6.1397605e-09   2.9599603e-06   1.1394107e-11   2.7542287e+03
   5.7530059e-02   6.0035942e-04   9.1045395e-05   4.6427510e-09   1.3730114e-06   8.7872343e-12   2.8840315e+03
   4.9729837e-02   4.5121216e-04   2.0136212e-04   3.9003939e-09   1.5546573e-07   7.3832234e-12   3.0199517e+03
   1.1441234e-01   3.3483797e-04   1.3395353e-04   3.2531264e-09   3.0435468e-06   5.6587236e-12   3.1622777e+03
   1.2722961e-01   2.8733010e-04   9.2164548e-05   2.3674722e-09   1.6169449e-06   4.4447693e-12   3.3113112e+03
   1.0950806e-01   2.2439556e-04   3.1536667e-05   1.9320062e-09   3.8787310e-06   3.5154512e-12   3.4673685e+03
   8.0247953e-02   1.8373842e-04   1.0032190e-04   1.5401159e-09   2.3918228e-06   2.7795840e-12   3.6307805e+03
   3.7577381e-02   1.4213361e-04   2.4204522e-05   1.2084202e-09   1.5597539e-06   2.0820572e-12   3.8018940e+03
   1.0399287e-02   1.1990609e-04   1.2227390e-05   9.9971498e-10   3.4436110e-06   1.6962272e-12   3.9810717e+03
   4.2352923e-02   9.2135066e-05   2.0025984e-05   7.3790960e-10   2.1819782e-06   1.3111629e-12   4.1686938e+03
   5.1942017e-02   7.6446962e-05   4.6227756e-05   6.0220439e-10   2.4316640e-07   1.1254068e-12   4.3651583e+03
   4.0533873e-02   6.1814303e-05   2.1655769e-05   4.8141703e-10   3.8901609e-07   8.6932021e-13   4.5708819e+03
   2.0149562e-02   4.8117757e-05   2.5080297e-06   3.6909743e-10   1.1070942e-06   6.5265889e-13   4.7863009e+03
   4.4908581e-03   4.0892213e-05   2.6320211e-05   3.1312833e-10   9.4764559e-08   5.4908438e-13   5.0118723e+03
   1.5255230e-02   3.0982656e-05   1.9785992e-05   2.3910179e-10   1.0288731e-06   4.4066309e-13   5.2480746e+03
   1.5672768e-02   2.6601762e-05   1.7050201e-05   1.9022569e-10   1.9511995e-06   3.4530552e-13   5.4954087e+03
   1.0806151e-02   2.0334893e-05   1.8048977e-05   1.5903075e-10   8.6117286e-07   2.5654081e-13   5.7543994e+03
   4.9318194e-03   1.7454980e-05   2.4272645e-06   1.2130393e-10   7.3374640e-07   2.1453506e-13   6.0255959e+03
   4.9381739e-03   1.3713621e-05   5.0565193e-06   9.8966141e-11   1.1145756e-07   1.5636035e-13   6.3095734e+03
   1.0150721e-02   1.1482615e-05   5.9303124e-06   8.3135401e-11   4.3415710e-07   1.2845167e-13   6.6069345e+03
   6.8703905e-03   9.2250820e-06   1.0330886e-05   6.3932312e-11   1.0677506e-06   1.0964128e-13   6.9183097e+03
   3.2419847e-04   7.5906324e-06   4.1986874e-06   4.7728029e-11   1.0738319e-06   8.5222157e-14   7.2443596e+03
   5.0704466e-03   6.2465555e-06   6.3373351e-06   4.0994593e-11   4.3350107e-07   6.2718288e-14   7.5857758e+03
   5.4860480e-03   5.1044194e-06   5.3897932e-07   3.3175430e-11   8.6163345e-07   5.2549198e-14   7.9432823e+03
   8.2730055e-04   4.0540885e-06   2.3898776e-06   2.4763001e-11   8.3681009e-07   4.0168646e-14   8.3176377e+03
   4.5569762e-03   3.4044839e-06   2.4838606e-06   2.1556790e-11   8.4915835e-07   3.2708776e-14   8.7096359e+03
   4.5582899e-04   2.9253817e-06   2.0429569e-06   1.6906689e-11   8.0095528e-07   2.6164806e-14   9.1201084e+03
   7.0840475e-04   2.3904542e-06   6.4989227e-06   1.2974246e-11   1.0615173e-06   2.0511625e-14   9.5499259e+03
   2.7952167e-03   2.0102968e-06   9.2521520e-07   1.0975741e-11   8.7044511e-07   1.6279592e-14   1.0000000e+04


==> plot_figures/L_discrete_er10.dat <==
   3.9477613e-06   1.3009739e-02   1.0000000e+00
   3.9477613e-06   1.3009739e-02   1.0471285e+00
   3.9477613e-06   1.3009739e-02   1.0964782e+00
   3.9477613e-06   1.3009739e-02   1.1481536e+00
   3.9477613e-06   1.3009739e-02   1.2022644e+00
   3.9477613e-06   1.3009739e-02   1.2589254e+00
   3.9477613e-06   1.3009739e-02   1.3182567e+00
   3.9477613e-06   1.3009739e-02   1.3803843e+00
   3.9477613e-06   1.3009739e-02   1.4454398e+00
   3.9477613e-06   1.3009739e-02   1.5135612e+00
   3.9477613e-06   1.3009739e-02   1.5848932e+00
   3.9477613e-06   1.3009739e-02   1.6595869e+00
   3.9477613e-06   1.3009739e-02   1.7378008e+00
   3.9477613e-06   1.3009739e-02   1.8197009e+00
   3.9477613e-06   1.3009739e-02   1.9054607e+00
   3.9477613e-06   1.3009739e-02   1.9952623e+00
   7.5695075e-06   2.6029241e-02   2.0892961e+00
   7.5695075e-06   2.6029241e-02   2.1877616e+00
   7.5695075e-06   2.6029241e-02   2.2908677e+00
   7.5695075e-06   2.6029241e-02   2.3988329e+00
   7.5695075e-06   2.6029241e-02   2.5118864e+00
   7.5695075e-06   2.6029241e-02   2.6302680e+00
   7.5695075e-06   2.6029241e-02   2.7542287e+00
   7.5695075e-06   2.6029241e-02   2.8840315e+00
   1.0025412e-04   4.4870411e-01   3.0199517e+00
   1.0025412e-04   4.4870411e-01   3.1622777e+00
   1.0025412e-04   4.4870411e-01   3.3113112e+00
   1.0025412e-04   4.4870411e-01   3.4673685e+00
   1.0025412e-04   4.4870411e-01   3.6307805e+00
   1.0025412e-04   4.4870411e-01   3.8018940e+00
   1.0025412e-04   4.4870411e-01   3.9810717e+00
   8.1186284e-06   1.8166288e-02   4.1686938e+00
   8.1186284e-06   1.8166288e-02   4.3651583e+00
   8.1186284e-06   1.8166288e-02   4.5708819e+00
   8.1186284e-06   1.8166288e-02   4.7863009e+00
   2.2949425e-06   1.4359619e-03   5.0118723e+00
   2.2949425e-06   1.4359619e-03   5.2480746e+00
   2.2949425e-06   1.4359619e-03   5.4954087e+00
   2.2949425e-06   1.4359619e-03   5.7543994e+00
   3.1342254e-06   4.0030479e-03   6.0255959e+00
   3.1342254e-06   4.0030479e-03   6.3095734e+00
   3.1342254e-06   4.0030479e-03   6.6069345e+00
   3.1342254e-06   4.0030479e-03   6.9183097e+00
   2.5648191e-06   1.3094362e-03   7.2443596e+00
   2.5648191e-06   1.3094362e-03   7.5857758e+00
   2.5648191e-06   1.3094362e-03   7.9432823e+00
   1.4117515e-06   2.1704544e-04   8.3176377e+00
   1.4117515e-06   2.1704544e-04   8.7096359e+00
   5.1335276e-07   3.2940836e-04   9.1201084e+00
   5.1335276e-07   3.2940836e-04   9.5499259e+00
   2.4186192e-07   1.7891061e-04   1.0000000e+01
   2.4186192e-07   1.7891061e-04   1.0471285e+01
   2.4186192e-07   1.7891061e-04   1.0964782e+01
   3.3127481e-07   6.3184748e-05   1.1481536e+01
   4.4060443e-07   6.9526905e-05   1.2022644e+01
   4.4060443e-07   6.9526905e-05   1.2589254e+01
   4.2078861e-07   4.0247551e-05   1.3182567e+01
   4.2078861e-07   4.0247551e-05   1.3803843e+01
   2.9400937e-07   2.3565256e-05   1.4454398e+01
   1.6515386e-07   2.4621543e-05   1.5135612e+01
   1.6515386e-07   2.4621543e-05   1.5848932e+01
   1.0667306e-07   1.3470434e-05   1.6595869e+01
   1.1267135e-07   1.1232675e-05   1.7378008e+01
   1.4002594e-07   1.3016211e-05   1.8197009e+01
   1.5595506e-07   7.2117737e-06   1.9054607e+01
   1.5595506e-07   7.2117737e-06   1.9952623e+01
   1.5693442e-07   5.4172947e-06   2.0892961e+01
   1.5915064e-07   6.4763662e-06   2.1877616e+01
   1.7271919e-07   4.2635123e-06   2.2908677e+01
   1.9109190e-07   3.2030178e-06   2.3988329e+01
   2.0609757e-07   2.5963337e-06   2.5118864e+01
   2.0462082e-07   2.0390147e-06   2.6302680e+01
   2.0330879e-07   2.0125591e-06   2.7542287e+01
   1.9925110e-07   1.5694182e-06   2.8840315e+01
   1.5714144e-07   1.1520764e-06   3.0199517e+01
   1.2382501e-07   9.4318517e-07   3.1622777e+01
   8.7525180e-08   6.9147533e-07   3.3113112e+01
   9.0249751e-08   5.8455040e-07   3.4673685e+01
   9.4623539e-08   4.2253931e-07   3.6307805e+01
   7.5789518e-08   3.0654172e-07   3.8018940e+01
   6.9986456e-08   2.6229319e-07   3.9810717e+01
   7.0714645e-08   1.8857199e-07   4.1686938e+01
   6.0753265e-08   1.3662428e-07   4.3651583e+01
   4.2685113e-08   1.0743317e-07   4.5708819e+01
   3.2857905e-08   7.4826686e-08   4.7863009e+01
   1.6627223e-08   5.8640735e-08   5.0118723e+01
   1.1063257e-08   5.4331494e-08   5.2480746e+01
   1.0751673e-08   4.7105315e-08   5.4954087e+01
   7.4498493e-09   3.8980684e-08   5.7543994e+01
   4.6711317e-09   3.1425818e-08   6.0255959e+01
   2.7068967e-10   2.2423607e-08   6.3095734e+01
   3.4520538e-09   1.4195606e-08   6.6069345e+01
   2.5311855e-09   8.4362848e-09   6.9183097e+01
   1.5813812e-09   4.6313428e-09   7.2443596e+01
   1.7202138e-09   3.1221196e-09   7.5857758e+01
   2.0109669e-09   3.1333811e-09   7.9432823e+01
   1.9402456e-09   4.2676794e-09   8.3176377e+01
   2.5311544e-09   4.5240856e-09   8.7096359e+01
   1.7166171e-09   3.5917408e-09   9.1201084e+01
   3.5832542e-09   2.5343400e-09   9.5499259e+01
   3.9503178e-09   1.4460176e-09   1.0000000e+02
   4.8945953e-09   1.0555084e-09   1.0471285e+02
   4.7639682e-09   7.4766148e-10   1.0964782e+02
   4.1991069e-09   7.0810173e-10   1.1481536e+02
   2.3218245e-09   5.9475306e-10   1.2022644e+02
   4.9249728e-10   4.2964058e-10   1.2589254e+02
   2.0652718e-09   2.3973182e-10   1.3182567e+02
   3.7405888e-09   3.0872560e-10   1.3803843e+02
   3.9874252e-09   3.2182184e-10   1.4454398e+02
   2.7083648e-09   1.8313535e-10   1.5135612e+02
   8.8894157e-10   7.5196029e-11   1.5848932e+02
   8.8320356e-10   6.5198433e-11   1.6595869e+02
   1.6187867e-09   9.7354435e-11   1.7378008e+02
   1.6425773e-09   8.4101830e-11   1.8197009e+02
   7.5754699e-10   3.6341048e-11   1.9054607e+02
   7.2365102e-11   4.3927429e-11   1.9952623e+02
   3.2169512e-10   3.1843305e-11   2.0892961e+02
   4.3877668e-10   1.8190213e-11   2.1877616e+02
   1.4220671e-10   2.6211123e-11   2.2908677e+02
   1.1969200e-10   1.4431072e-11   2.3988329e+02
   3.3618820e-10   8.3021902e-12   2.5118864e+02
   6.0438560e-11   1.3202252e-11   2.6302680e+02
   4.6349468e-10   4.9840033e-12   2.7542287e+02
   4.2356086e-10   6.9503856e-12   2.8840315e+02
   1.0434034e-10   3.1198956e-12   3.0199517e+02
   3.6227771e-10   5.5126066e-12   3.1622777e+02
   5.9221763e-11   8.8590523e-13   3.3113112e+02
   1.8979823e-10   3.2285910e-12   3.4673685e+02
   2.8801228e-11   1.7313529e-12   3.6307805e+02
   7.3490876e-11   9.2079224e-13   3.8018940e+02
   3.5582698e-11   1.9537409e-12   3.9810717e+02
   5.6563204e-11   4.2816856e-13   4.1686938e+02
   2.1598627e-11   7.6785025e-13   4.3651583e+02
   7.9185593e-11   5.9504809e-13   4.5708819e+02
   9.4547643e-11   6.5868576e-13   4.7863009e+02
   1.1111446e-11   1.7155732e-13   5.0118723e+02
   5.0260764e-11   2.2971809e-13   5.2480746e+02
   3.7493275e-11   9.3949090e-14   5.4954087e+02
   6.3902804e-12   2.0880310e-13   5.7543994e+02
   1.1814343e-12   1.1695816e-13   6.0255959e+02
   2.0354089e-11   9.3688754e-14   6.3095734e+02
   4.4770858e-11   7.3476666e-14   6.6069345e+02
   3.4242093e-11   4.3132631e-14   6.9183097e+02
   7.6379986e-12   2.8219226e-14   7.2443596e+02
   2.1631525e-11   4.4695380e-14   7.5857758e+02
   3.2564473e-11   3.9121598e-14   7.9432823e+02
   1.9040129e-11   2.3078174e-14   8.3176377e+02
   1.0277970e-11   3.3332562e-14   8.7096359e+02
   1.7365354e-11   1.8992257e-14   9.1201084e+02
   3.1927561e-11   2.0618595e-14   9.5499259e+02
   2.1264779e-11   8.6484091e-15   1.0000000e+03
   4.8163123e-12   1.2310495e-14   1.0471285e+03
   2.0498642e-11   9.1552436e-15   1.0964782e+03
   7.1854263e-13   5.0545105e-15   1.1481536e+03
   2.6724980e-12   4.2172908e-15   1.2022644e+03
   1.0371120e-11   3.7319018e-15   1.2589254e+03
   4.3942106e-12   2.9960129e-15   1.3182567e+03
   2.2887525e-12   3.4757271e-15   1.3803843e+03
   2.1857252e-12   5.4102860e-16   1.4454398e+03
   3.5556128e-13   2.0493085e-15   1.5135612e+03
   1.8235773e-12   3.4514042e-16   1.5848932e+03
   2.2934761e-12   1.0558420e-15   1.6595869e+03
   5.1404941e-12   8.7913298e-16   1.7378008e+03
   1.9008247e-12   6.7363693e-16   1.8197009e+03
   5.3860872e-12   6.5232018e-16   1.9054607e+03
   6.5623722e-13   4.8360782e-16   1.9952623e+03
   2.0300554e-12   1.2889082e-16   2.0892961e+03
   1.4617510e-12   2.8535607e-16   2.1877616e+03
   6.0694006e-13   1.5116132e-16   2.2908677e+03
   5.1773608e-13   4.0144535e-17   2.3988329e+03
   5.5873920e-13   8.3379339e-17   2.5118864e+03
   1.8863031e-13   1.1573172e-16   2.6302680e+03
   2.0041009e-12   7.4238950e-17   2.7542287e+03
   2.0587990e-12   8.0782218e-17   2.8840315e+03
   1.6910243e-12   4.9952403e-17   3.0199517e+03
   1.2159822e-12   3.6977204e-17   3.1622777e+03
   1.1533033e-13   3.2297460e-17   3.3113112e+03
   3.1006144e-13   1.6975302e-17   3.4673685e+03
   3.0869388e-13   9.2210989e-18   3.6307805e+03
   7.0468452e-13   1.1347403e-17   3.8018940e+03
   5.1912202e-13   9.7866757e-18   3.9810717e+03
   4.5449208e-13   1.2123721e-17   4.1686938e+03
   2.6503832e-13   8.1439056e-18   4.3651583e+03
   1.9705266e-14   5.1093346e-18   4.5708819e+03
   5.3834996e-13   5.9356813e-18   4.7863009e+03
   5.9497600e-14   4.3633861e-18   5.0118723e+03
   1.1773969e-13   2.4428406e-18   5.2480746e+03
   2.0431161e-13   1.3859925e-18   5.4954087e+03
   2.0641334e-13   1.3510842e-18   5.7543994e+03
   6.9273743e-14   1.1131382e-18   6.0255959e+03
   7.4431563e-14   2.4922484e-19   6.3095734e+03
   1.7793021e-13   7.9855218e-19   6.6069345e+03
   1.1038669e-13   5.5656971e-19   6.9183097e+03
   1.0886561e-13   6.3783927e-19   7.2443596e+03
   1.9820300e-14   3.4243693e-19   7.5857758e+03
   5.3630440e-14   4.5775129e-19   7.9432823e+03
   4.9021117e-15   1.0587129e-19   8.3176377e+03
   7.3802726e-15   3.8112189e-20   8.7096359e+03
   7.2419338e-14   2.3181113e-19   9.1201084e+03
   7.0539982e-14   9.6595549e-20   9.5499259e+03
   8.1369915e-15   3.7130229e-20   1.0000000e+04


==> plot_figures/L_optimal2.dat <==
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.0000000e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.0471285e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.0964782e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.1481536e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.2022644e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.2589254e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.3182567e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.3803843e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.4454398e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.5135612e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.5848932e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.6595869e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.7378008e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.8197009e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.9054607e+00
   3.7350995e-06   7.6720570e-02   2.6748040e-06   2.7609135e-02   2.8727793e-06   4.4013190e-05   8.1121519e-01   4.0033143e-05   4.7219223e-01   4.2423560e-05   3.7350995e-06   1.1517713e-01   2.6545786e-06   4.1908635e-02   2.8727793e-06   4.4013190e-05   1.7487929e+00   4.2438388e-05   1.2451365e+00   4.2423560e-05   3.7350995e-06   8.6816949e-02   3.5063274e-06   2.8868477e-02   2.8727793e-06   4.4013190e-05   3.3008644e+00   4.3909584e-05   1.6766882e+00   4.2423560e-05   1.9952623e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.0892961e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.1877616e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.2908677e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.3988329e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.5118864e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.6302680e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.7542287e+00
   2.6748040e-06   2.7609135e-02   1.8377683e-06   1.3975535e-02   2.3754846e-06   4.0033143e-05   4.7219223e-01   3.4473410e-05   3.0502308e-01   3.9781706e-05   2.6545786e-06   4.1908635e-02   1.8419385e-06   2.2895343e-02   2.3754846e-06   4.2438388e-05   1.2451365e+00   3.9522261e-05   9.3692486e-01   3.9781706e-05   3.5063274e-06   2.8868477e-02   3.3908243e-06   2.4150000e-02   2.3754846e-06   4.3909584e-05   1.6766882e+00   4.3790296e-05   9.4609218e-01   3.9781706e-05   2.8840315e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.0199517e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.1622777e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.3113112e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.4673685e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.6307805e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.8018940e+00
   1.5535445e-06   1.1164952e-02   1.4033147e-06   9.0596199e-03   2.1190575e-06   3.2458553e-05   2.6256035e-01   2.9999085e-05   2.1470594e-01   3.5633654e-05   1.5639607e-06   1.8800379e-02   1.3848905e-06   1.5225957e-02   2.1190575e-06   3.8425726e-05   8.5579252e-01   3.6461280e-05   7.3473970e-01   3.5633654e-05   3.3498397e-06   2.3433005e-02   3.2891645e-06   2.2050865e-02   2.1190575e-06   4.3747932e-05   7.5721015e-01   4.3708225e-05   5.9908140e-01   3.5633654e-05   3.9810717e+00
   9.8842634e-07   6.4543862e-03   1.1525855e-06   6.6903040e-03   1.8227665e-06   2.5506360e-05   1.5199707e-01   2.6656620e-05   1.6186405e-01   3.0822024e-05   9.4336392e-07   1.0734362e-02   1.1001791e-06   1.1319396e-02   1.8227665e-06   3.3254986e-05   5.8187957e-01   3.3617625e-05   5.9527450e-01   3.0822024e-05   3.1790217e-06   2.0435948e-02   3.1746721e-06   2.0240475e-02   1.8227665e-06   4.3628025e-05   3.9674074e-01   4.3655487e-05   4.4730235e-01   3.0822024e-05   4.1686938e+00
   9.8842634e-07   6.4543862e-03   1.1525855e-06   6.6903040e-03   1.8227665e-06   2.5506360e-05   1.5199707e-01   2.6656620e-05   1.6186405e-01   3.0822024e-05   9.4336392e-07   1.0734362e-02   1.1001791e-06   1.1319396e-02   1.8227665e-06   3.3254986e-05   5.8187957e-01   3.3617625e-05   5.9527450e-01   3.0822024e-05   3.1790217e-06   2.0435948e-02   3.1746721e-06   2.0240475e-02   1.8227665e-06   4.3628025e-05   3.9674074e-01   4.3655487e-05   4.4730235e-01   3.0822024e-05   4.3651583e+00
   9.8842634e-07   6.4543862e-03   1.1525855e-06   6.6903040e-03   1.8227665e-06   2.5506360e-05   1.5199707e-01   2.6656620e-05   1.6186405e-01   3.0822024e-05   9.4336392e-07   1.0734362e-02   1.1001791e-06   1.1319396e-02   1.8227665e-06   3.3254986e-05   5.8187957e-01   3.3617625e-05   5.9527450e-01   3.0822024e-05   3.1790217e-06   2.0435948e-02   3.1746721e-06   2.0240475e-02   1.8227665e-06   4.3628025e-05   3.9674074e-01   4.3655487e-05   4.4730235e-01   3.0822024e-05   4.5708819e+00
   9.8842634e-07   6.4543862e-03   1.1525855e-06   6.6903040e-03   1.8227665e-06   2.5506360e-05   1.5199707e-01   2.6656620e-05   1.6186405e-01   3.0822024e-05   9.4336392e-07   1.0734362e-02   1.1001791e-06   1.1319396e-02   1.8227665e-06   3.3254986e-05   5.8187957e-01   3.3617625e-05   5.9527450e-01   3.0822024e-05   3.1790217e-06   2.0435948e-02   3.1746721e-06   2.0240475e-02   1.8227665e-06   4.3628025e-05   3.9674074e-01   4.3655487e-05   4.4730235e-01   3.0822024e-05   4.7863009e+00
   7.1765043e-07   4.3786295e-03   9.8917970e-07   5.3341157e-03   1.5235812e-06   2.0449919e-05   1.0033655e-01   2.4156046e-05   1.2887760e-01   2.5939257e-05   5.9832830e-07   7.3652382e-03   9.0746058e-07   9.0465335e-03   1.5235812e-06   2.7970090e-05   4.0273869e-01   3.1081779e-05   4.9512195e-01   2.5939257e-05   2.9287029e-06   1.7300504e-02   3.0473734e-06   1.8592222e-02   1.5235812e-06   4.3562181e-05   3.6542610e-01   4.3620515e-05   3.8741161e-01   2.5939257e-05   5.0118723e+00
   7.1765043e-07   4.3786295e-03   9.8917970e-07   5.3341157e-03   1.5235812e-06   2.0449919e-05   1.0033655e-01   2.4156046e-05   1.2887760e-01   2.5939257e-05   5.9832830e-07   7.3652382e-03   9.0746058e-07   9.0465335e-03   1.5235812e-06   2.7970090e-05   4.0273869e-01   3.1081779e-05   4.9512195e-01   2.5939257e-05   2.9287029e-06   1.7300504e-02   3.0473734e-06   1.8592222e-02   1.5235812e-06   4.3562181e-05   3.6542610e-01   4.3620515e-05   3.8741161e-01   2.5939257e-05   5.2480746e+00
   7.1765043e-07   4.3786295e-03   9.8917970e-07   5.3341157e-03   1.5235812e-06   2.0449919e-05   1.0033655e-01   2.4156046e-05   1.2887760e-01   2.5939257e-05   5.9832830e-07   7.3652382e-03   9.0746058e-07   9.0465335e-03   1.5235812e-06   2.7970090e-05   4.0273869e-01   3.1081779e-05   4.9512195e-01   2.5939257e-05   2.9287029e-06   1.7300504e-02   3.0473734e-06   1.8592222e-02   1.5235812e-06   4.3562181e-05   3.6542610e-01   4.3620515e-05   3.8741161e-01   2.5939257e-05   5.4954087e+00
   7.1765043e-07   4.3786295e-03   9.8917970e-07   5.3341157e-03   1.5235812e-06   2.0449919e-05   1.0033655e-01   2.4156046e-05   1.2887760e-01   2.5939257e-05   5.9832830e-07   7.3652382e-03   9.0746058e-07   9.0465335e-03   1.5235812e-06   2.7970090e-05   4.0273869e-01   3.1081779e-05   4.9512195e-01   2.5939257e-05   2.9287029e-06   1.7300504e-02   3.0473734e-06   1.8592222e-02   1.5235812e-06   4.3562181e-05   3.6542610e-01   4.3620515e-05   3.8741161e-01   2.5939257e-05   5.7543994e+00
   5.6431337e-07   3.4412089e-03   8.7324623e-07   4.4914389e-03   1.2442158e-06   1.7116135e-05   7.6544742e-02   2.2246526e-05   1.0718257e-01   2.1352765e-05   3.9915516e-07   5.7873187e-03   7.6923183e-07   7.6182760e-03   1.2442158e-06   2.3180196e-05   2.9089152e-01   2.8851954e-05   4.2076297e-01   2.1352765e-05   2.5967827e-06   1.4226847e-02   2.9111056e-06   1.7087038e-02   1.2442158e-06   4.3526831e-05   3.6330059e-01   4.3595097e-05   3.6433061e-01   2.1352765e-05   6.0255959e+00
   5.6431337e-07   3.4412089e-03   8.7324623e-07   4.4914389e-03   1.2442158e-06   1.7116135e-05   7.6544742e-02   2.2246526e-05   1.0718257e-01   2.1352765e-05   3.9915516e-07   5.7873187e-03   7.6923183e-07   7.6182760e-03   1.2442158e-06   2.3180196e-05   2.9089152e-01   2.8851954e-05   4.2076297e-01   2.1352765e-05   2.5967827e-06   1.4226847e-02   2.9111056e-06   1.7087038e-02   1.2442158e-06   4.3526831e-05   3.6330059e-01   4.3595097e-05   3.6433061e-01   2.1352765e-05   6.3095734e+00
   5.6431337e-07   3.4412089e-03   8.7324623e-07   4.4914389e-03   1.2442158e-06   1.7116135e-05   7.6544742e-02   2.2246526e-05   1.0718257e-01   2.1352765e-05   3.9915516e-07   5.7873187e-03   7.6923183e-07   7.6182760e-03   1.2442158e-06   2.3180196e-05   2.9089152e-01   2.8851954e-05   4.2076297e-01   2.1352765e-05   2.5967827e-06   1.4226847e-02   2.9111056e-06   1.7087038e-02   1.2442158e-06   4.3526831e-05   3.6330059e-01   4.3595097e-05   3.6433061e-01   2.1352765e-05   6.6069345e+00
   5.6431337e-07   3.4412089e-03   8.7324623e-07   4.4914389e-03   1.2442158e-06   1.7116135e-05   7.6544742e-02   2.2246526e-05   1.0718257e-01   2.1352765e-05   3.9915516e-07   5.7873187e-03   7.6923183e-07   7.6182760e-03   1.2442158e-06   2.3180196e-05   2.9089152e-01   2.8851954e-05   4.2076297e-01   2.1352765e-05   2.5967827e-06   1.4226847e-02   2.9111056e-06   1.7087038e-02   1.2442158e-06   4.3526831e-05   3.6330059e-01   4.3595097e-05   3.6433061e-01   2.1352765e-05   6.9183097e+00
   4.6382627e-07   3.0234368e-03   7.8623941e-07   3.9405047e-03   9.9662795e-07   1.4972524e-05   6.3975032e-02   2.0752116e-05   9.2288444e-02   1.7259830e-05   2.8157020e-07   5.0724215e-03   6.6593480e-07   6.6762273e-03   9.9662795e-07   1.9131874e-05   2.2172052e-01   2.6897304e-05   3.6400142e-01   1.7259830e-05   2.2026383e-06   1.1322550e-02   2.7696386e-06   1.5712482e-02   9.9662795e-07   4.3494883e-05   3.4884352e-01   4.3574268e-05   3.5444071e-01   1.7259830e-05   7.2443596e+00
   4.6382627e-07   3.0234368e-03   7.8623941e-07   3.9405047e-03   9.9662795e-07   1.4972524e-05   6.3975032e-02   2.0752116e-05   9.2288444e-02   1.7259830e-05   2.8157020e-07   5.0724215e-03   6.6593480e-07   6.6762273e-03   9.9662795e-07   1.9131874e-05   2.2172052e-01   2.6897304e-05   3.6400142e-01   1.7259830e-05   2.2026383e-06   1.1322550e-02   2.7696386e-06   1.5712482e-02   9.9662795e-07   4.3494883e-05   3.4884352e-01   4.3574268e-05   3.5444071e-01   1.7259830e-05   7.5857758e+00
   4.6382627e-07   3.0234368e-03   7.8623941e-07   3.9405047e-03   9.9662795e-07   1.4972524e-05   6.3975032e-02   2.0752116e-05   9.2288444e-02   1.7259830e-05   2.8157020e-07   5.0724215e-03   6.6593480e-07   6.6762273e-03   9.9662795e-07   1.9131874e-05   2.2172052e-01   2.6897304e-05   3.6400142e-01   1.7259830e-05   2.2026383e-06   1.1322550e-02   2.7696386e-06   1.5712482e-02   9.9662795e-07   4.3494883e-05   3.4884352e-01   4.3574268e-05   3.5444071e-01   1.7259830e-05   7.9432823e+00
   3.9287401e-07   2.6803505e-03   7.1824922e-07   3.5616475e-03   7.8535023e-07   1.3553783e-05   5.6117160e-02   1.9554346e-05   8.1684962e-02   1.3739651e-05   2.1217088e-07   4.5959864e-03   5.8636312e-07   6.0284517e-03   7.8535023e-07   1.5849642e-05   1.7802882e-01   2.5180931e-05   3.1966002e-01   1.3739651e-05   1.7733311e-06   8.6854899e-03   2.6260781e-06   1.4457324e-02   7.8535023e-07   4.3448475e-05   3.3689953e-01   4.3555208e-05   3.4916444e-01   1.3739651e-05   8.3176377e+00
   3.9287401e-07   2.6803505e-03   7.1824922e-07   3.5616475e-03   7.8535023e-07   1.3553783e-05   5.6117160e-02   1.9554346e-05   8.1684962e-02   1.3739651e-05   2.1217088e-07   4.5959864e-03   5.8636312e-07   6.0284517e-03   7.8535023e-07   1.5849642e-05   1.7802882e-01   2.5180931e-05   3.1966002e-01   1.3739651e-05   1.7733311e-06   8.6854899e-03   2.6260781e-06   1.4457324e-02   7.8535023e-07   4.3448475e-05   3.3689953e-01   4.3555208e-05   3.4916444e-01   1.3739651e-05   8.7096359e+00
   3.3819033e-07   2.2994939e-03   6.6337154e-07   3.2855076e-03   6.1020638e-07   1.2549502e-05   5.0624134e-02   1.8573286e-05   7.3892927e-02   1.0795794e-05   1.7141310e-07   4.1128164e-03   5.2359072e-07   5.5626226e-03   6.1020638e-07   1.3252605e-05   1.4950489e-01   2.3667987e-05   2.8434631e-01   1.0795794e-05   1.3382387e-06   6.4055301e-03   2.4828628e-06   1.3311280e-02   6.1020638e-07   4.3378861e-05   3.2847522e-01   4.3536360e-05   3.4555420e-01   1.0795794e-05   9.1201084e+00
   3.3819033e-07   2.2994939e-03   6.6337154e-07   3.2855076e-03   6.1020638e-07   1.2549502e-05   5.0624134e-02   1.8573286e-05   7.3892927e-02   1.0795794e-05   1.7141310e-07   4.1128164e-03   5.2359072e-07   5.5626226e-03   6.1020638e-07   1.3252605e-05   1.4950489e-01   2.3667987e-05   2.8434631e-01   1.0795794e-05   1.3382387e-06   6.4055301e-03   2.4828628e-06   1.3311280e-02   6.1020638e-07   4.3378861e-05   3.2847522e-01   4.3536360e-05   3.4555420e-01   1.0795794e-05   9.5499259e+00
   2.9064684e-07   1.9424208e-03   6.1783122e-07   3.0716553e-03   4.6832976e-07   1.1777649e-05   4.6444887e-02   1.7754133e-05   6.8002124e-02   8.3878322e-06   1.4719236e-07   3.6563276e-03   4.7308177e-07   5.2111507e-03   4.6832976e-07   1.1226181e-05   1.3020386e-01   2.2328087e-05   2.5576278e-01   8.3878322e-06   9.2527305e-07   4.5676108e-03   2.3418613e-06   1.2264951e-02   4.6832976e-07   4.3282536e-05   3.2062289e-01   4.3516878e-05   3.4258432e-01   8.3878322e-06   1.0000000e+01
   2.9064684e-07   1.9424208e-03   6.1783122e-07   3.0716553e-03   4.6832976e-07   1.1777649e-05   4.6444887e-02   1.7754133e-05   6.8002124e-02   8.3878322e-06   1.4719236e-07   3.6563276e-03   4.7308177e-07   5.2111507e-03   4.6832976e-07   1.1226181e-05   1.3020386e-01   2.2328087e-05   2.5576278e-01   8.3878322e-06   9.2527305e-07   4.5676108e-03   2.3418613e-06   1.2264951e-02   4.6832976e-07   4.3282536e-05   3.2062289e-01   4.3516878e-05   3.4258432e-01   8.3878322e-06   1.0471285e+01
   2.9064684e-07   1.9424208e-03   6.1783122e-07   3.0716553e-03   4.6832976e-07   1.1777649e-05   4.6444887e-02   1.7754133e-05   6.8002124e-02   8.3878322e-06   1.4719236e-07   3.6563276e-03   4.7308177e-07   5.2111507e-03   4.6832976e-07   1.1226181e-05   1.3020386e-01   2.2328087e-05   2.5576278e-01   8.3878322e-06   9.2527305e-07   4.5676108e-03   2.3418613e-06   1.2264951e-02   4.6832976e-07   4.3282536e-05   3.2062289e-01   4.3516878e-05   3.4258432e-01   8.3878322e-06   1.0964782e+01
   2.4546350e-07   1.6687826e-03   5.7911124e-07   2.8968032e-03   3.5555900e-07   1.1139054e-05   4.3026470e-02   1.7058539e-05   6.3432079e-02   6.4533619e-06   1.3199098e-07   3.2807836e-03   4.3173762e-07   4.9332250e-03   3.5555900e-07   9.6576797e-06   1.1658241e-01   2.1135585e-05   2.3230687e-01   6.4533619e-06   5.5774915e-07   3.2633938e-03   2.2044746e-06   1.1309755e-02   3.5555900e-07   4.3157922e-05   3.1249116e-01   4.3496306e-05   3.3988303e-01   6.4533619e-06   1.1481536e+01
   2.0167332e-07   1.4740547e-03   5.4549205e-07   2.7476253e-03   2.6733947e-07   1.0581979e-05   4.0092365e-02   1.6459092e-05   5.9801424e-02   4.9223716e-06   1.2124999e-07   2.9726569e-03   3.9737631e-07   4.7041411e-03   2.6733947e-07   8.4498626e-06   1.0645424e-01   2.0069119e-05   2.1283101e-01   4.9223716e-06   2.5223904e-07   2.5644844e-03   2.0717257e-06   1.0437861e-02   2.6733947e-07   4.3003486e-05   3.0414455e-01   4.3474407e-05   3.3730892e-01   4.9223716e-06   1.2022644e+01
   2.0167332e-07   1.4740547e-03   5.4549205e-07   2.7476253e-03   2.6733947e-07   1.0581979e-05   4.0092365e-02   1.6459092e-05   5.9801424e-02   4.9223716e-06   1.2124999e-07   2.9726569e-03   3.9737631e-07   4.7041411e-03   2.6733947e-07   8.4498626e-06   1.0645424e-01   2.0069119e-05   2.1283101e-01   4.9223716e-06   2.5223904e-07   2.5644844e-03   2.0717257e-06   1.0437861e-02   2.6733947e-07   4.3003486e-05   3.0414455e-01   4.3474407e-05   3.3730892e-01   4.9223716e-06   1.2589254e+01
   1.6069609e-07   1.3213962e-03   5.1578099e-07   2.6164395e-03   1.9926142e-07   1.0080062e-05   3.7500899e-02   1.5935799e-05   5.6853206e-02   3.7259635e-06   1.1247968e-07   2.6891390e-03   3.6842683e-07   4.5087798e-03   1.9926142e-07   7.5233899e-06   9.8474045e-02   1.9110953e-05   1.9649405e-01   3.7259635e-06   1.7658227e-08   2.3808562e-03   1.9443337e-06   9.6421119e-03   1.9926142e-07   4.2817076e-05   2.9558929e-01   4.3451060e-05   3.3480558e-01   3.7259635e-06   1.3182567e+01
   1.6069609e-07   1.3213962e-03   5.1578099e-07   2.6164395e-03   1.9926142e-07   1.0080062e-05   3.7500899e-02   1.5935799e-05   5.6853206e-02   3.7259635e-06   1.1247968e-07   2.6891390e-03   3.6842683e-07   4.5087798e-03   1.9926142e-07   7.5233899e-06   9.8474045e-02   1.9110953e-05   1.9649405e-01   3.7259635e-06   1.7658227e-08   2.3808562e-03   1.9443337e-06   9.6421119e-03   1.9926142e-07   4.2817076e-05   2.9558929e-01   4.3451060e-05   3.3480558e-01   3.7259635e-06   1.3803843e+01
   1.2492620e-07   1.1842601e-03   4.8914159e-07   2.4987083e-03   1.4734653e-07   9.6198759e-06   3.5155416e-02   1.5473795e-05   5.4410469e-02   2.8011379e-06   1.0470470e-07   2.4040766e-03   3.4373816e-07   4.3376875e-03   1.4734653e-07   6.8148539e-06   9.1852938e-02   1.8246346e-05   1.8266666e-01   2.8011379e-06   1.4446586e-07   2.4299423e-03   1.8227759e-06   8.9159743e-03   1.4734653e-07   4.2595975e-05   2.8681893e-01   4.3426209e-05   3.3234954e-01   2.8011379e-06   1.4454398e+01
   9.6647749e-08   1.0543924e-03   4.6498117e-07   2.3916360e-03   1.0816980e-07   9.1942937e-06   3.2975725e-02   1.5061834e-05   5.2348952e-02   2.0929768e-06   9.7908150e-08   2.1159440e-03   3.2245431e-07   4.1847694e-03   1.0816980e-07   6.2737859e-06   8.6160157e-02   1.7463000e-05   1.7086938e-01   2.0929768e-06   2.3882120e-07   2.4777071e-03   1.7073374e-06   8.2534751e-03   1.0816980e-07   4.2337243e-05   2.7788710e-01   4.3399835e-05   3.2993056e-01   2.0929768e-06   1.5135612e+01
   9.6647749e-08   1.0543924e-03   4.6498117e-07   2.3916360e-03   1.0816980e-07   9.1942937e-06   3.2975725e-02   1.5061834e-05   5.2348952e-02   2.0929768e-06   9.7908150e-08   2.1159440e-03   3.2245431e-07   4.1847694e-03   1.0816980e-07   6.2737859e-06   8.6160157e-02   1.7463000e-05   1.7086938e-01   2.0929768e-06   2.3882120e-07   2.4777071e-03   1.7073374e-06   8.2534751e-03   1.0816980e-07   4.2337243e-05   2.7788710e-01   4.3399835e-05   3.2993056e-01   2.0929768e-06   1.5848932e+01
   7.7292658e-08   9.3153847e-04   4.4287491e-07   2.2933971e-03   7.8880657e-08   8.7990858e-06   3.0900848e-02   1.4691268e-05   5.0579831e-02   1.5552056e-06   9.2427605e-08   1.8356178e-03   3.0392983e-07   4.0459494e-03   7.8880657e-08   5.8599851e-06   8.1163872e-02   1.6750604e-05   1.6073110e-01   1.5552056e-06   2.7461303e-07   2.4299189e-03   1.5981531e-06   7.6491538e-03   7.8880657e-08   4.2038043e-05   2.6885335e-01   4.3371940e-05   3.2754396e-01   1.5552056e-06   1.6595869e+01
   6.7067815e-08   8.1569290e-04   4.2251388e-07   2.2027171e-03   5.7167203e-08   8.4312854e-06   2.8893458e-02   1.4355354e-05   4.9038558e-02   1.1498192e-06   8.8454818e-08   1.5745829e-03   2.8767140e-07   3.9183938e-03   5.7167203e-08   5.5414591e-06   7.6716442e-02   1.6100463e-05   1.5196055e-01   1.1498192e-06   2.6371146e-07   2.2749046e-03   1.4952405e-06   7.0980151e-03   5.7167203e-08   4.1695833e-05   2.5975679e-01   4.3342535e-05   3.2518741e-01   1.1498192e-06   1.7378008e+01
   6.4970675e-08   7.0617106e-04   4.0366927e-07   2.1186446e-03   4.1192659e-08   8.0884417e-06   2.6936514e-02   1.4048757e-05   4.7677493e-02   8.4622564e-07   8.5782869e-08   1.3398619e-03   2.7329677e-07   3.8000587e-03   4.1192659e-08   5.2928829e-06   7.2695028e-02   1.5505205e-05   1.4432635e-01   8.4622564e-07   2.1894024e-07   2.0362597e-03   1.3985276e-06   6.5954869e-03   4.1192659e-08   4.1308445e-05   2.5063043e-01   4.3311639e-05   3.2285962e-01   8.4622564e-07   1.8197009e+01
   6.9120379e-08   6.0360445e-04   3.8616773e-07   2.0404275e-03   2.9522278e-08   7.7682794e-06   2.5025633e-02   1.3767210e-05   4.6460958e-02   6.2019871e-07   8.3822417e-08   1.1341841e-03   2.6050565e-07   3.6894209e-03   2.9522278e-08   5.0944171e-06   6.8988645e-02   1.4958539e-05   1.3764276e-01   6.2019871e-07   1.5269512e-07   1.7511931e-03   1.3078742e-06   6.1373824e-03   2.9522278e-08   4.0874084e-05   2.4151108e-01   4.3279274e-05   3.2055976e-01   6.2019871e-07   1.9054607e+01
   6.9120379e-08   6.0360445e-04   3.8616773e-07   2.0404275e-03   2.9522278e-08   7.7682794e-06   2.5025633e-02   1.3767210e-05   4.6460958e-02   6.2019871e-07   8.3822417e-08   1.1341841e-03   2.6050565e-07   3.6894209e-03   2.9522278e-08   5.0944171e-06   6.8988645e-02   1.4958539e-05   1.3764276e-01   6.2019871e-07   1.5269512e-07   1.7511931e-03   1.3078742e-06   6.1373824e-03   2.9522278e-08   4.0874084e-05   2.4151108e-01   4.3279274e-05   3.2055976e-01   6.2019871e-07   1.9952623e+01
   7.7242617e-08   5.1106465e-04   3.6987440e-07   1.9674446e-03   2.1051256e-08   7.4685257e-06   2.3162645e-02   1.3507259e-05   4.5361861e-02   4.5281139e-07   8.1797400e-08   9.5810151e-04   2.4905888e-07   3.5853143e-03   2.1051256e-08   4.9307699e-06   6.5507052e-02   1.4455073e-05   1.3175927e-01   4.5281139e-07   7.5973874e-08   1.4613976e-03   1.2230907e-06   5.7198649e-03   2.1051256e-08   4.0391320e-05   2.3243586e-01   4.3245465e-05   3.1828722e-01   4.5281139e-07   2.0892961e+01
   8.7133206e-08   4.3335488e-04   3.5468116e-07   1.8991669e-03   1.4939248e-08   7.1868207e-06   2.1352374e-02   1.3266077e-05   4.4359359e-02   3.2944512e-07   7.8990358e-08   8.1163920e-04   2.3876339e-07   3.4868273e-03   1.4939248e-08   4.7904269e-06   6.2188804e-02   1.3990159e-05   1.2655299e-01   3.2944512e-07   2.1868068e-09   1.2087329e-03   1.1439515e-06   5.3394166e-03   1.4939248e-08   3.9859086e-05   2.2343760e-01   4.3210237e-05   3.1604147e-01   3.2944512e-07   2.1877616e+01
   9.6982643e-08   3.7510701e-04   3.4049869e-07   1.8351352e-03   1.0553896e-08   6.9206960e-06   1.9601656e-02   1.3041332e-05   4.3437216e-02   2.3891957e-07   7.4932788e-08   6.9467645e-04   2.2946129e-07   3.3932351e-03   1.0553896e-08   4.6649991e-06   5.8999535e-02   1.3559770e-05   1.2192278e-01   2.3891957e-07   7.4929667e-08   1.0295223e-03   1.0702070e-06   4.9928101e-03   1.0553896e-08   3.9276687e-05   2.1454401e-01   4.3173615e-05   3.1382203e-01   2.3891957e-07   2.2908677e+01
   1.0552501e-07   3.3839849e-04   3.2725095e-07   1.7749460e-03   7.4238543e-09   6.6676188e-06   1.7918951e-02   1.2831079e-05   4.2582638e-02   1.7275683e-07   6.9490822e-08   6.0639623e-04   2.2102189e-07   3.3039544e-03   7.4238543e-09   4.5486473e-06   5.5923559e-02   1.3160401e-05   1.1778495e-01   1.7275683e-07   1.3753914e-07   9.4086444e-04   1.0015925e-06   4.6770831e-03   7.4238543e-09   3.8643815e-05   2.0577883e-01   4.3135625e-05   3.1162845e-01   1.7275683e-07   2.3988329e+01
   1.1624917e-07   3.1711094e-04   3.0330101e-07   1.6647074e-03   3.6291963e-09   6.1907543e-06   1.4796106e-02   1.2447772e-05   4.1037395e-02   8.9607717e-08   5.5415469e-08   5.0480989e-04   2.0631068e-07   3.1365134e-03   3.6291963e-09   4.3294809e-06   5.0093686e-02   1.2442847e-05   1.1071907e-01   8.9607717e-08   2.2289534e-07   9.5067269e-04   8.7866025e-07   4.1276063e-03   3.6291963e-09   3.7227437e-05   1.8871116e-01   4.3055642e-05   3.0731718e-01   8.9607717e-08   2.5118864e+01
   1.1820800e-07   3.1997198e-04   2.9248551e-07   1.6140585e-03   2.5230809e-09   5.9625482e-06   1.3376003e-02   1.2272155e-05   4.0331859e-02   6.4305894e-08   4.7716792e-08   4.8169103e-04   1.9986764e-07   3.0576417e-03   2.5230809e-09   4.2232642e-06   4.7340572e-02   1.2119608e-05   1.0768369e-01   6.4305894e-08   2.4469953e-07   9.7851523e-04   8.2379450e-07   3.8890609e-03   2.5230809e-09   3.6445331e-05   1.8043847e-01   4.3013701e-05   3.0519865e-01   6.4305894e-08   2.6302680e+01
   1.1816056e-07   3.2435945e-04   2.8237533e-07   1.5660442e-03   1.7478317e-09   5.7387743e-06   1.2063665e-02   1.2105824e-05   3.9663358e-02   4.6050079e-08   4.0272660e-08   4.6906751e-04   1.9393902e-07   2.9816269e-03   1.7478317e-09   4.1185071e-06   4.4699346e-02   1.1817180e-05   1.0492227e-01   4.6050079e-08   2.5383383e-07   9.9239243e-04   7.7297014e-07   3.6717687e-03   1.7478317e-09   3.5615548e-05   1.7235387e-01   4.2970493e-05   3.0310432e-01   4.6050079e-08   2.7542287e+01
   1.1645332e-07   3.2713684e-04   2.7292429e-07   1.5204401e-03   1.2066482e-09   5.5181782e-06   1.0869457e-02   1.1947903e-05   3.9027372e-02   3.2912221e-08   3.3517730e-08   4.6151314e-04   1.8846634e-07   2.9082441e-03   1.2066482e-09   4.0152280e-06   4.2174663e-02   1.1533707e-05   1.0239971e-01   3.2912221e-08   2.5217069e-07   9.8674157e-04   7.2592702e-07   3.4737915e-03   1.2066482e-09   3.4739765e-05   1.6446389e-01   4.2926042e-05   3.0103379e-01   3.2912221e-08   2.8840315e+01
   1.0958835e-07   3.2338444e-04   2.5582972e-07   1.4356831e-03   5.6953984e-10   5.0838029e-06   8.8754127e-03   1.1654347e-05   3.7838485e-02   1.6723166e-08   2.3130561e-08   4.4649267e-04   1.7869198e-07   2.7686415e-03   5.6953984e-10   3.8138971e-06   3.7495316e-02   1.1017202e-05   9.7956044e-02   1.6723166e-08   2.2576342e-07   9.2843604e-04   6.4219217e-07   3.1288110e-03   5.6953984e-10   3.2858726e-05   1.4928124e-01   4.2833509e-05   2.9696260e-01   1.6723166e-08   3.0199517e+01
   1.0517359e-07   3.1695746e-04   2.4810760e-07   1.3961918e-03   3.8949566e-10   4.8697363e-06   8.0915714e-03   1.1517462e-05   3.7279752e-02   1.1892540e-08   1.9672438e-08   4.3489411e-04   1.7430712e-07   2.7021207e-03   3.8949566e-10   3.7161568e-06   3.5349380e-02   1.0781382e-05   9.5987544e-02   1.1892540e-08   2.0589280e-07   8.8794039e-04   6.0503165e-07   2.9786789e-03   3.8949566e-10   3.1858571e-05   1.4199020e-01   4.2785475e-05   2.9496117e-01   1.1892540e-08   3.1622777e+01
   9.6025237e-08   2.9795518e-04   2.3413441e-07   1.3222689e-03   1.8061579e-10   4.4496984e-06   6.9598820e-03   1.1260886e-05   3.6222272e-02   5.9897894e-09   1.5851206e-08   4.0097196e-04   1.6637090e-07   2.5750349e-03   1.8061579e-10   3.5263760e-06   3.1453889e-02   1.0348682e-05   9.2462677e-02   5.9897894e-09   1.6376358e-07   8.1146141e-04   5.3904057e-07   2.7162747e-03   1.8061579e-10   2.9754013e-05   1.2800248e-01   4.2685987e-05   2.9102484e-01   5.9897894e-09   3.3113112e+01
   9.1827991e-08   2.8665236e-04   2.2781793e-07   1.2875955e-03   1.2250207e-10   4.2451722e-06   6.5966117e-03   1.1140328e-05   3.5719909e-02   4.2431755e-09   1.5156541e-08   3.7951341e-04   1.6276303e-07   2.5142722e-03   1.2250207e-10   3.4338948e-06   2.9700198e-02   1.0149783e-05   9.0876037e-02   4.2431755e-09   1.4486564e-07   7.8053374e-04   5.0981249e-07   2.6016099e-03   1.2250207e-10   2.8656401e-05   1.2130131e-01   4.2634578e-05   2.8908921e-01   4.2431755e-09   3.4673685e+01
   8.5122918e-08   2.6284415e-04   2.1637615e-07   1.2223119e-03   5.5941399e-11   3.8515605e-06   6.1855273e-03   1.0912836e-05   3.4760665e-02   2.1227261e-09   1.5281166e-08   3.3176891e-04   1.5615041e-07   2.3978941e-03   5.5941399e-11   3.2521372e-06   2.6552771e-02   9.7825593e-06   8.7993120e-02   2.1227261e-09   1.1655039e-07   7.3147768e-04   4.5798643e-07   2.4001523e-03   5.5941399e-11   2.6389071e-05   1.0847404e-01   4.2528541e-05   2.8528130e-01   2.1227261e-09   3.6307805e+01
   8.1183962e-08   2.3955930e-04   2.0634490e-07   1.1618791e-03   2.5321785e-11   3.4846311e-06   6.0340306e-03   1.0701477e-05   3.3854453e-02   1.0581571e-09   1.6398936e-08   2.8391831e-04   1.5021559e-07   2.2879218e-03   2.5321785e-11   3.0725773e-06   2.3837478e-02   9.4512404e-06   8.5433176e-02   1.0581571e-09   1.0281175e-07   6.8875302e-04   4.1392662e-07   2.2300004e-03   2.5321785e-11   2.4052155e-05   9.6409515e-02   4.2418356e-05   2.8155561e-01   1.0581571e-09   3.8018940e+01
   8.0213168e-08   2.2873422e-04   2.0179786e-07   1.1333002e-03   1.6986724e-11   3.3132339e-06   5.9985717e-03   1.0601192e-05   3.3418888e-02   7.4625205e-10   1.7052719e-08   2.6215137e-04   1.4746282e-07   2.2351890e-03   1.6986724e-11   2.9830876e-06   2.2626355e-02   9.2974679e-06   8.4254615e-02   7.4625205e-10   1.0086508e-07   6.6715267e-04   3.9444639e-07   2.1547752e-03   1.6986724e-11   2.2867931e-05   9.0667150e-02   4.2361761e-05   2.7972278e-01   7.4625205e-10   3.9810717e+01
   7.9775736e-08   2.0969714e-04   1.9353367e-07   1.0791137e-03   7.6066455e-12   2.9977623e-06   5.9254358e-03   1.0410296e-05   3.2579071e-02   3.7044392e-10   1.8235573e-08   2.2613659e-04   1.4232251e-07   2.1339715e-03   7.6066455e-12   2.8044292e-06   2.0474510e-02   9.0110169e-06   8.2068917e-02   3.7044392e-10   1.0387892e-07   6.2383379e-04   3.5994653e-07   2.0208790e-03   7.6066455e-12   2.0488978e-05   7.9786540e-02   4.2245666e-05   2.7611555e-01   3.7044392e-10   4.1686938e+01
   8.0419331e-08   1.9480839e-04   1.8624942e-07   1.0285473e-03   3.3883997e-12   2.7213789e-06   5.7858625e-03   1.0231035e-05   3.1776910e-02   1.8349329e-10   1.9070754e-08   2.0164756e-04   1.3759969e-07   2.0381140e-03   3.3883997e-12   2.6268907e-06   1.8654441e-02   8.7496370e-06   8.0078118e-02   1.8349329e-10   1.1142315e-07   5.8424158e-04   3.3064679e-07   1.9055796e-03   3.3883997e-12   1.8123836e-05   6.9770094e-02   4.2125834e-05   2.7258421e-01   1.8349329e-10   4.3651583e+01
   8.1058733e-08   1.8368750e-04   1.7981093e-07   9.8125270e-04   1.5041995e-12   2.4852523e-06   5.5467742e-03   1.0062102e-05   3.1008349e-02   9.0730304e-11   1.9513328e-08   1.8671279e-04   1.3322638e-07   1.9472874e-03   1.5041995e-12   2.4521600e-06   1.7121412e-02   8.5101778e-06   7.8249446e-02   9.0730304e-11   1.1856412e-07   5.5115666e-04   3.0576251e-07   1.8054382e-03   1.5041995e-12   1.5804827e-05   6.0721619e-02   4.2002419e-05   2.6912637e-01   9.0730304e-11   4.5708819e+01
   8.0905400e-08   1.7483555e-04   1.7410222e-07   9.3693755e-04   6.6685074e-13   2.2884001e-06   5.2073153e-03   9.9023833e-06   3.0270101e-02   4.4797806e-11   1.9612279e-08   1.7677661e-04   1.2914873e-07   1.8611958e-03   6.6685074e-13   2.2823253e-06   1.5818220e-02   8.2899778e-06   7.6556955e-02   4.4797806e-11   1.2216507e-07   5.2306277e-04   2.8462277e-07   1.7177163e-03   6.6685074e-13   1.3562249e-05   5.2780277e-02   4.1875573e-05   2.6573974e-01   4.4797806e-11   4.7863009e+01
   7.8485544e-08   1.6227363e-04   1.6669269e-07   8.7551914e-04   1.9734231e-13   2.0604262e-06   4.5537255e-03   9.6780402e-06   2.9213782e-02   1.5508010e-11   1.9258803e-08   1.6256787e-04   1.2349544e-07   1.7403511e-03   1.9734231e-13   2.0407908e-06   1.4165034e-02   7.9909337e-06   7.4229360e-02   1.5508010e-11   1.1905434e-07   4.8300623e-04   2.5870661e-07   1.6047948e-03   1.9734231e-13   1.0400937e-05   4.3295411e-02   4.1679186e-05   2.6078853e-01   1.5508010e-11   5.0118723e+01
   7.5530853e-08   1.5315733e-04   1.6240112e-07   8.3764346e-04   8.8098528e-14   1.9472302e-06   4.0705112e-03   9.5374799e-06   2.8540462e-02   7.6362859e-12   1.8753584e-08   1.5094570e-04   1.1998823e-07   1.6649599e-03   8.8098528e-14   1.8903145e-06   1.3194410e-02   7.8096934e-06   7.2795252e-02   7.6362859e-12   1.1252931e-07   4.5519360e-04   2.4460919e-07   1.5395818e-03   8.8098528e-14   8.4621870e-06   3.8788256e-02   4.1544390e-05   2.5757047e-01   7.6362859e-12   5.2480746e+01
   7.1878541e-08   1.4349266e-04   1.5854665e-07   8.0201845e-04   3.9604333e-14   1.8594168e-06   3.5985479e-03   9.4033334e-06   2.7889781e-02   3.7568249e-12   1.8062401e-08   1.3767525e-04   1.1666096e-07   1.5934433e-03   3.9604333e-14   1.7487799e-06   1.2294805e-02   7.6411191e-06   7.1440585e-02   3.7568249e-12   1.0433105e-07   4.2692523e-04   2.3260206e-07   1.4809630e-03   3.9604333e-14   6.6803070e-06   3.5771696e-02   4.1406653e-05   2.5441626e-01   3.7568249e-12   5.4954087e+01
   6.5923394e-08   1.2907445e-04   1.5345856e-07   7.5247134e-04   1.2144257e-14   1.7643311e-06   3.0077618e-03   9.2128921e-06   2.6953003e-02   1.2942841e-12   1.6732180e-08   1.1707208e-04   1.1196536e-07   1.4929792e-03   1.2144257e-14   1.5527420e-06   1.1054348e-02   7.4091431e-06   6.9536089e-02   1.2942841e-12   9.2183245e-08   3.8602295e-04   2.1781899e-07   1.4033401e-03   1.2144257e-14   4.3311298e-06   3.3676780e-02   4.1194822e-05   2.4980046e-01   1.2942841e-12   5.7543994e+01
   6.0239223e-08   1.1607433e-04   1.4906033e-07   7.0719879e-04   3.8138980e-15   1.6989812e-06   2.6503255e-03   9.0339279e-06   2.6059644e-02   4.4501729e-13   1.5168455e-08   9.9221075e-05   1.0757946e-07   1.4001122e-03   3.8138980e-15   1.3745801e-06   9.9384757e-03   7.1989284e-06   6.7761335e-02   4.4501729e-13   8.2690003e-08   3.4863071e-04   2.0613761e-07   1.3359316e-03   3.8138980e-15   2.3950650e-06   3.3502647e-02   4.0977097e-05   2.4531774e-01   4.4501729e-13   6.0255959e+01
   5.5214581e-08   1.0497214e-04   1.4522230e-07   6.6581365e-04   1.2260158e-15   1.6495009e-06   2.5243529e-03   8.8650583e-06   2.5206249e-02   1.5268277e-13   1.3539602e-08   8.6181206e-05   1.0346484e-07   1.3142448e-03   1.2260158e-15   1.2124408e-06   8.9484694e-03   7.0073857e-06   6.6095881e-02   1.5268277e-13   7.6053985e-08   3.1486934e-04   1.9686777e-07   1.2769139e-03   1.2260158e-15   8.8145783e-07   3.4061551e-02   4.0753884e-05   2.4096223e-01   1.5268277e-13   6.3095734e+01
   5.0764810e-08   9.5342758e-05   1.4184171e-07   6.2797652e-04   4.0191375e-16   1.6052768e-06   2.5208580e-03   8.7051275e-06   2.4389926e-02   5.2260063e-14   1.1992827e-08   7.6999533e-05   9.9592304e-08   1.2348291e-03   4.0191375e-16   1.0653129e-06   8.0861116e-03   6.8319709e-06   6.4523939e-02   5.2260063e-14   7.0925434e-08   2.8428246e-04   1.8947332e-07   1.2249194e-03   4.0191375e-16   2.1842097e-07   3.4549941e-02   4.0525570e-05   2.3672837e-01   5.2260063e-14   6.6069345e+01
   4.6642019e-08   8.6504410e-05   1.3883701e-07   5.9338539e-04   1.3341108e-16   1.5593508e-06   2.5185871e-03   8.5531628e-06   2.3608212e-02   1.7840764e-14   1.0612523e-08   6.9324969e-05   9.5939130e-08   1.1613615e-03   1.3341108e-16   9.3325903e-07   7.3490575e-03   6.6705718e-06   6.3033143e-02   1.7840764e-14   6.5926106e-08   2.5630568e-04   1.8353807e-07   1.1788927e-03   1.3341108e-16   9.2840689e-07   3.4612021e-02   4.0292526e-05   2.3261088e-01   1.7840764e-14   6.9183097e+01
   4.2675426e-08   7.8041742e-05   1.3614338e-07   5.6176840e-04   4.4289659e-17   1.5081473e-06   2.4470499e-03   8.4083403e-06   2.2858972e-02   6.0734295e-15   9.4211867e-09   6.1567315e-05   9.2487112e-08   1.0933786e-03   4.4289659e-17   8.1701538e-07   6.7239221e-03   6.5214223e-06   6.1613684e-02   6.0734295e-15   6.0454288e-08   2.3039856e-04   1.7873902e-07   1.1379949e-03   4.4289659e-17   1.2840777e-06   3.4199059e-02   4.0055104e-05   2.2860479e-01   6.0734295e-15   7.2443596e+01
   3.8842132e-08   6.9951149e-05   1.3370912e-07   5.3287855e-04   1.4745150e-17   1.4507353e-06   2.2890240e-03   8.2699583e-06   2.2140330e-02   2.0615562e-15   8.4016599e-09   5.3528829e-05   8.9221248e-08   1.0304538e-03   1.4745150e-17   7.1722294e-07   6.1872631e-03   6.3830353e-06   6.0257677e-02   2.0615562e-15   5.4663247e-08   2.0634985e-04   1.7482550e-07   1.1015404e-03   1.4745150e-17   1.3293256e-06   3.3417973e-02   3.9813641e-05   2.2470540e-01   2.0615562e-15   7.5857758e+01
   3.4058903e-08   6.0132480e-05   1.3079661e-07   4.9821305e-04   3.3068166e-18   1.3661324e-06   1.9827809e-03   8.0944410e-06   2.1226871e-02   4.8572257e-16   7.2479714e-09   4.3519326e-05   8.5134600e-08   9.5374709e-04   3.3068166e-18   6.0929355e-07   5.5657862e-03   6.2131109e-06   5.8537446e-02   4.8572257e-16   4.7244586e-08   1.7737870e-04   1.7065518e-07   1.0588676e-03   3.3068166e-18   9.9177772e-07   3.2056985e-02   3.9485958e-05   2.1966453e-01   4.8572257e-16   7.9432823e+01
   2.9779343e-08   5.1733842e-05   1.2819620e-07   4.6750968e-04   7.0473141e-19   1.2765387e-06   1.6671055e-03   7.9281153e-06   2.0361340e-02   1.1357018e-16   6.2485405e-09   3.5661154e-05   8.1330699e-08   8.8448939e-04   7.0473141e-19   5.2673169e-07   5.0093434e-03   6.0576151e-06   5.6906539e-02   1.1357018e-16   4.0833508e-08   1.5210244e-04   1.6737273e-07   1.0219508e-03   7.0473141e-19   3.1066919e-07   3.0554011e-02   3.9152381e-05   2.1479557e-01   1.1357018e-16   8.3176377e+01
   2.5994142e-08   4.4599094e-05   1.2585026e-07   4.4033068e-04   1.0842022e-19   1.1872289e-06   1.4524527e-03   7.7699909e-06   1.9540624e-02   2.6454533e-17   5.3408697e-09   2.9966609e-05   7.7787332e-08   8.2192024e-04   1.0842022e-19   4.6370934e-07   4.4948590e-03   5.9145199e-06   5.5355342e-02   2.6454533e-17   3.5430996e-08   1.3018797e-04   1.6473128e-07   9.8985392e-04   1.0842022e-19   5.9583127e-07   2.8979710e-02   3.8813585e-05   2.1008935e-01   2.6454533e-17   8.7096359e+01
   2.2600501e-08   3.8357554e-05   1.2371485e-07   4.1628073e-04   1.0842022e-19   1.1029726e-06   1.3684217e-03   7.6192436e-06   1.8761935e-02   6.2341625e-18   4.5025516e-09   2.5418749e-05   7.4484784e-08   7.6535731e-04   1.0842022e-19   4.1413561e-07   4.0226421e-03   5.7821567e-06   5.3876127e-02   6.2341625e-18   3.0686139e-08   1.1111963e-04   1.6255413e-07   9.6179362e-04   1.0842022e-19   1.6197351e-06   2.7302007e-02   3.8470205e-05   2.0553733e-01   6.2341625e-18   9.1201084e+01
   1.9523089e-08   3.2799388e-05   1.2175605e-07   3.9500225e-04   1.0842022e-19   1.0273749e-06   1.3415212e-03   7.4751819e-06   1.8022744e-02   1.2468325e-18   3.7417505e-09   2.1291263e-05   7.1405204e-08   7.1418834e-04   1.0842022e-19   3.7326582e-07   3.6023835e-03   5.6591418e-06   5.2462560e-02   1.2468325e-18   2.6368782e-08   9.4515186e-05   1.6071457e-07   9.3711032e-04   1.0842022e-19   2.6681777e-06   2.5521523e-02   3.8122834e-05   2.0113157e-01   1.2468325e-18   9.5499259e+01
   1.6111245e-08   2.6797939e-05   1.1951593e-07   3.7181201e-04   1.0842022e-19   9.4777733e-07   1.2653746e-03   7.3036236e-06   1.7150792e-02   1.6263033e-19   2.9253328e-09   1.6665659e-05   6.7844442e-08   6.5698076e-04   1.0842022e-19   3.3007233e-07   3.1562329e-03   5.5167755e-06   5.0779954e-02   1.6263033e-19   2.1569682e-08   7.6881208e-05   1.5875365e-07   9.1016644e-04   1.0842022e-19   3.9009815e-06   2.3319883e-02   3.7683856e-05   1.9581888e-01   1.6263033e-19   1.0000000e+02
   1.3751138e-08   2.2762898e-05   1.1786547e-07   3.5563496e-04   1.0842022e-19   8.9534130e-07   1.1450312e-03   7.1725953e-06   1.6492285e-02   1.0842022e-19   2.3898912e-09   1.3617390e-05   6.5208509e-08   6.1602458e-04   1.0842022e-19   3.0007468e-07   2.8536926e-03   5.4108424e-06   4.9495994e-02   1.0842022e-19   1.8283400e-08   6.5024327e-05   1.5737868e-07   8.9118076e-04   1.0842022e-19   4.7599306e-06   2.1794012e-02   3.7329491e-05   1.9171604e-01   1.0842022e-19   1.0471285e+02
   1.1251672e-08   1.8551167e-05   1.1595280e-07   3.3796295e-04   1.0842022e-19   8.3910080e-07   9.7211359e-04   7.0159044e-06   1.5714787e-02   1.0842022e-19   1.8595359e-09   1.0649719e-05   6.2156772e-08   5.7013488e-04   1.0842022e-19   2.6702608e-07   2.5209673e-03   5.2870764e-06   4.7962591e-02   1.0842022e-19   1.4853254e-08   5.2603861e-05   1.5582996e-07   8.7004286e-04   1.0842022e-19   5.6209759e-06   2.0385713e-02   3.6883349e-05   1.8676132e-01   1.0842022e-19   1.0964782e+02
   9.1876461e-09   1.5072050e-05   1.1418372e-07   3.2271456e-04   1.0842022e-19   7.8600624e-07   8.5698031e-04   6.8664589e-06   1.4984743e-02   1.0842022e-19   1.4573478e-09   8.3667706e-06   5.9352110e-08   5.2944961e-04   1.0842022e-19   2.3783488e-07   2.2229076e-03   5.1717259e-06   4.6502883e-02   1.0842022e-19   1.2045709e-08   4.2409153e-05   1.5441511e-07   8.5123309e-04   1.0842022e-19   6.2218110e-06   1.9498392e-02   3.6434476e-05   1.8198921e-01   1.0842022e-19   1.1481536e+02
   7.1743180e-09   1.1682338e-05   1.1222190e-07   3.0708183e-04   2.7105054e-19   7.1839753e-07   8.1900998e-04   6.6958720e-06   1.4166813e-02   0.0000000e+00   1.0961983e-09   6.2353687e-06   5.6280767e-08   4.8658696e-04   2.7105054e-19   2.0654950e-07   1.9121152e-03   5.0429198e-06   4.4840960e-02   0.0000000e+00   9.3154862e-09   3.2605339e-05   1.5283760e-07   8.3106932e-04   2.7105054e-19   6.6080216e-06   1.8808453e-02   3.5893349e-05   1.7648914e-01   0.0000000e+00   1.2022644e+02
   5.8124409e-09   9.4199572e-06   1.1070202e-07   2.9589660e-04   1.0842022e-19   6.5718225e-07   7.9845699e-04   6.5604270e-06   1.3530180e-02   0.0000000e+00   8.6303861e-10   4.8632785e-06   5.3942381e-08   4.5517674e-04   1.0842022e-19   1.8304576e-07   1.6970830e-03   4.9425650e-06   4.3525324e-02   0.0000000e+00   7.4833648e-09   2.6117071e-05   1.5159176e-07   8.1583986e-04   1.0842022e-19   6.6854862e-06   1.8331989e-02   3.5441202e-05   1.7208337e-01   0.0000000e+00   1.2589254e+02
   4.4911552e-09   7.2575277e-06   1.0899607e-07   2.8427970e-04   3.7947076e-19   5.8134867e-07   7.2371164e-04   6.4053138e-06   1.2816135e-02   1.0842022e-19   6.3944858e-10   3.5980119e-06   5.1373812e-08   4.2193261e-04   3.7947076e-19   1.5789826e-07   1.4801405e-03   4.8294369e-06   4.2023606e-02   1.0842022e-19   5.7316685e-09   1.9949989e-05   1.5015249e-07   7.9902887e-04   3.7947076e-19   6.5491785e-06   1.7781998e-02   3.4898172e-05   1.6699667e-01   1.0842022e-19   1.3182567e+02
   3.3020622e-09   5.3305755e-06   1.0714431e-07   2.7273256e-04   1.0842022e-19   4.9784361e-07   6.0193766e-04   6.2337899e-06   1.2046492e-02   2.7105054e-19   4.4123112e-10   2.5132032e-06   4.8668415e-08   3.8838505e-04   1.0842022e-19   1.3289322e-07   1.2484762e-03   4.7062212e-06   4.0369983e-02   2.7105054e-19   4.1783714e-09   1.4505030e-05   1.4852469e-07   7.8097265e-04   1.0842022e-19   6.1754111e-06   1.7085621e-02   3.4265321e-05   1.6132117e-01   2.7105054e-19   1.3803843e+02
   2.5258117e-09   4.0775710e-06   1.0565776e-07   2.6420012e-04   0.0000000e+00   4.3718422e-07   5.3516034e-04   6.0942413e-06   1.1436659e-02   1.0842022e-19   3.1816246e-10   1.8437273e-06   4.6570026e-08   3.6343068e-04   0.0000000e+00   1.1486218e-07   1.0509096e-03   4.6071544e-06   3.9030605e-02   1.0842022e-19   3.1716273e-09   1.1000854e-05   1.4715814e-07   7.6651872e-04   0.0000000e+00   5.7546908e-06   1.6336606e-02   3.3724529e-05   1.5666438e-01   1.0842022e-19   1.4454398e+02
   1.8430207e-09   2.9724611e-06   1.0402249e-07   2.5549492e-04   1.0842022e-19   3.8402591e-07   5.0628312e-04   5.9394881e-06   1.0778338e-02   0.0000000e+00   2.1882616e-10   1.2850074e-06   4.4347731e-08   3.3804332e-04   1.0842022e-19   9.6844822e-08   8.3550055e-04   4.4982388e-06   3.7552117e-02   0.0000000e+00   2.2898581e-09   7.9404083e-06   1.4558500e-07   7.5057231e-04   1.0842022e-19   5.2282171e-06   1.5290017e-02   3.3096699e-05   1.5145848e-01   0.0000000e+00   1.5135612e+02
   1.3428004e-09   2.1589405e-06   1.0247744e-07   2.4784817e-04   0.0000000e+00   3.4976437e-07   4.7829771e-04   5.7927812e-06   1.0172339e-02   0.0000000e+00   1.5309643e-10   8.9055825e-07   4.2339065e-08   3.1603446e-04   0.0000000e+00   8.0894460e-08   6.6897623e-04   4.3956346e-06   3.6157582e-02   0.0000000e+00   1.6483713e-09   5.7103690e-06   1.4402598e-07   7.3540027e-04   0.0000000e+00   4.7240026e-06   1.4241638e-02   3.2473306e-05   1.4648190e-01   0.0000000e+00   1.5848932e+02
   9.7557721e-10   1.5634459e-06   1.0100818e-07   2.4102708e-04   1.0842022e-19   3.2823637e-07   4.4090805e-04   5.6535364e-06   9.6139677e-03   1.0842022e-19   1.0798723e-10   6.1450000e-07   4.0516971e-08   2.9685003e-04   1.0842022e-19   6.6267137e-08   5.6292560e-04   4.2985899e-06   3.4840726e-02   1.0842022e-19   1.1827167e-09   4.0932448e-06   1.4247498e-07   7.2084318e-04   1.0842022e-19   4.2804574e-06   1.3322153e-02   3.1855375e-05   1.4172025e-01   1.0842022e-19   1.6595869e+02
   6.7326245e-10   1.0771982e-06   9.9406513e-08   2.3401705e-04   1.0842022e-19   3.0629416e-07   4.0775370e-04   5.5028698e-06   9.0287044e-03   1.0842022e-19   7.1532593e-11   4.0153909e-07   3.8633123e-08   2.7779988e-04   1.0842022e-19   5.1275514e-08   4.8217080e-04   4.1936932e-06   3.3423625e-02   1.0842022e-19   8.0565946e-10   2.7877203e-06   1.4070714e-07   7.0481682e-04   1.0842022e-19   3.8707010e-06   1.2397166e-02   3.1156994e-05   1.3652487e-01   1.0842022e-19   1.7378008e+02
   4.6171004e-10   7.3920871e-07   9.7873455e-08   2.2765703e-04   0.0000000e+00   2.7536590e-07   3.8175614e-04   5.3605724e-06   8.4943717e-03   1.0842022e-19   4.6123109e-11   2.6075782e-07   3.6932480e-08   2.6128506e-04   0.0000000e+00   3.8794496e-08   4.0596645e-04   4.0944737e-06   3.2092992e-02   1.0842022e-19   5.4644070e-10   1.8915801e-06   1.3894069e-07   6.8933131e-04   0.0000000e+00   3.5695311e-06   1.1588411e-02   3.0468053e-05   1.3157566e-01   1.0842022e-19   1.8197009e+02
   3.0061356e-10   4.8216266e-07   9.6215913e-08   2.2110000e-04   0.0000000e+00   2.2757513e-07   3.5019697e-04   5.2097160e-06   7.9477648e-03   0.0000000e+00   2.7582255e-11   1.5971301e-07   3.5206763e-08   2.4517971e-04   0.0000000e+00   2.8040490e-08   3.1865949e-04   3.9888494e-06   3.0690894e-02   0.0000000e+00   3.5152704e-10   1.2179577e-06   1.3695224e-07   6.7245910e-04   0.0000000e+00   3.3483977e-06   1.0812835e-02   2.9705475e-05   1.2628245e-01   0.0000000e+00   1.9054607e+02
   1.9529530e-10   3.1322232e-07   9.4616346e-08   2.1503406e-04   1.0842022e-19   1.7683735e-07   3.1663601e-04   5.0678645e-06   7.4526573e-03   2.7105054e-19   1.6592789e-11   9.7618260e-08   3.3650486e-08   2.3120515e-04   1.0842022e-19   2.0015470e-08   2.4196483e-04   3.8888601e-06   2.9380854e-02   2.7105054e-19   2.2528871e-10   7.8112785e-07   1.3496087e-07   6.5609588e-04   1.0842022e-19   3.2228795e-06   1.0004550e-02   2.8957201e-05   1.2126063e-01   2.7105054e-19   1.9952623e+02
   1.2657427e-10   2.0270749e-07   9.3063926e-08   2.0935337e-04   1.0842022e-19   1.3541037e-07   2.8532134e-04   4.9343015e-06   7.0033245e-03   1.0842022e-19   1.0164520e-11   5.9324588e-08   3.2238407e-08   2.1895886e-04   1.0842022e-19   1.3695794e-08   1.8436639e-04   3.7938913e-06   2.8155059e-02   1.0842022e-19   1.4385966e-10   4.9915833e-07   1.3296597e-07   6.4019069e-04   1.0842022e-19   3.1502012e-06   9.0753941e-03   2.8224148e-05   1.1649208e-01   1.0842022e-19   2.0892961e+02
   7.7787922e-11   1.2448608e-07   9.1384013e-08   2.0340202e-04   1.0842022e-19   1.0380442e-07   2.6491638e-04   4.7948353e-06   6.5516298e-03   2.7105054e-19   5.9366071e-12   3.3913945e-08   3.0813128e-08   2.0699440e-04   1.0842022e-19   8.1350576e-09   1.4513490e-04   3.6936399e-06   2.6883367e-02   2.7105054e-19   8.6991693e-11   3.0229606e-07   1.3074547e-07   6.2301302e-04   1.0842022e-19   3.0718283e-06   8.0303692e-03   2.7428372e-05   1.1147090e-01   2.7105054e-19   2.1877616e+02
   4.5252195e-11   7.2463978e-08   8.9580518e-08   1.9721001e-04   1.0842022e-19   7.8134063e-08   2.3010363e-04   4.6513703e-06   6.1056292e-03   1.0842022e-19   3.2441536e-12   1.8270452e-08   2.9392822e-08   1.9544059e-04   1.0842022e-19   3.7219508e-09   1.1962336e-04   3.5891026e-06   2.5584409e-02   1.0842022e-19   4.9768253e-11   1.7334572e-07   1.2829930e-07   6.0468030e-04   1.0842022e-19   2.9200968e-06   6.9977467e-03   2.6576642e-05   1.0626140e-01   1.0842022e-19   2.2908677e+02
   2.7551765e-11   4.4134856e-08   8.7974029e-08   1.9184743e-04   1.0842022e-19   5.4726116e-08   1.9125050e-04   4.5292158e-06   5.7407226e-03   1.0842022e-19   1.8470853e-12   1.0364677e-08   2.8214796e-08   1.8611372e-04   1.0842022e-19   1.0282599e-09   9.6694901e-05   3.4987640e-06   2.4486077e-02   1.0842022e-19   2.9838613e-11   1.0416279e-07   1.2607388e-07   5.8849899e-04   1.0842022e-19   2.6851647e-06   6.1889032e-03   2.5824384e-05   1.0179109e-01   1.0842022e-19   2.3988329e+02
   1.5131487e-11   2.4224843e-08   8.6080604e-08   1.8569506e-04   1.0842022e-19   2.5436813e-08   1.8095847e-04   4.3920959e-06   5.3472531e-03   1.0842022e-19   9.2880190e-13   5.2180859e-09   2.6920751e-08   1.7610916e-04   1.0842022e-19   1.0591137e-09   6.8437696e-05   3.3956788e-06   2.3262008e-02   1.0842022e-19   1.6071839e-11   5.6281464e-08   1.2340405e-07   5.6966335e-04   1.0842022e-19   2.2809063e-06   5.2622441e-03   2.4949858e-05   9.6736943e-02   1.0842022e-19   2.5118864e+02
   8.2651513e-12   1.3226991e-08   8.4218913e-08   1.7980957e-04   1.0842022e-19   3.6297805e-09   1.5950875e-04   4.2643701e-06   4.9959384e-03   1.0842022e-19   4.6381990e-13   2.6134699e-09   2.5736668e-08   1.6715092e-04   1.0842022e-19   2.2072572e-09   4.8795911e-05   3.2978534e-06   2.2130636e-02   1.0842022e-19   8.6089905e-12   3.0275161e-08   1.2073834e-07   5.5143737e-04   1.0842022e-19   1.7897988e-06   4.3667023e-03   2.4106326e-05   9.1997265e-02   1.0842022e-19   2.6302680e+02
   4.4895488e-12   7.1871924e-09   8.2384748e-08   1.7415935e-04   1.0842022e-19   4.8137979e-10   1.4222163e-04   4.1451578e-06   4.6810902e-03   0.0000000e+00   2.3196701e-13   1.3016080e-09   2.4645098e-08   1.5903792e-04   1.0842022e-19   2.5379877e-09   3.7006969e-05   3.2048017e-06   2.1082807e-02   0.0000000e+00   4.5884115e-12   1.6218903e-08   1.1808050e-07   5.3379809e-04   1.0842022e-19   1.2810354e-06   3.5464570e-03   2.3293799e-05   8.7549161e-02   0.0000000e+00   2.7542287e+02
   2.3051420e-12   3.6919181e-09   8.0425625e-08   1.6827716e-04   1.0842022e-19   2.6359638e-08   1.3336516e-04   4.0247117e-06   4.3755856e-03   0.0000000e+00   1.0946252e-13   6.0731531e-10   2.3550851e-08   1.5102686e-04   1.0842022e-19   2.2104614e-09   2.6977295e-05   3.1089083e-06   2.0032600e-02   0.0000000e+00   2.3083246e-12   8.2130313e-09   1.1521434e-07   5.1532711e-04   1.0842022e-19   7.7498026e-07   2.7439541e-03   2.2448306e-05   8.3035483e-02   0.0000000e+00   2.8840315e+02
   1.1773487e-12   1.8858310e-09   7.8493460e-08   1.6262221e-04   1.0842022e-19   8.0423706e-08   1.2860455e-04   3.9124552e-06   4.1020721e-03   1.0842022e-19   5.0878247e-14   2.8133194e-10   2.2534713e-08   1.4368291e-04   1.0842022e-19   1.5542562e-09   1.8875508e-05   3.0176929e-06   1.9061964e-02   1.0842022e-19   1.1545540e-12   4.1420214e-09   1.1236632e-07   4.9749637e-04   1.0842022e-19   3.4728547e-07   2.1887817e-03   2.1638464e-05   7.8816007e-02   1.0842022e-19   3.0199517e+02
   5.3891201e-13   8.6271966e-10   7.6296120e-08   1.5635788e-04   1.0842022e-19   1.5221699e-07   1.2013695e-04   3.7920882e-06   3.8206129e-03   1.0842022e-19   2.0670911e-14   1.1466746e-10   2.1444757e-08   1.3589486e-04   1.0842022e-19   8.5182252e-10   1.2798929e-05   2.9177646e-06   1.8030579e-02   1.0842022e-19   5.1548777e-13   1.8715258e-09   1.0910833e-07   4.7768835e-04   1.0842022e-19   5.1330500e-08   1.8444094e-03   2.0747438e-05   7.4285008e-02   1.0842022e-19   3.1622777e+02
   2.4476032e-13   3.9176627e-10   7.4132634e-08   1.5035364e-04   1.0842022e-19   1.9953741e-07   1.0041007e-04   3.6805318e-06   3.5704857e-03   2.7105054e-19   8.3251548e-15   4.6175509e-11   2.0430351e-08   1.2872091e-04   1.0842022e-19   4.6012862e-10   9.3890074e-06   2.8230625e-06   1.7084020e-02   2.7105054e-19   2.2849002e-13   8.4197486e-10   1.0588633e-07   4.5866933e-04   1.0842022e-19   3.7417252e-07   1.7718551e-03   1.9901687e-05   7.0087452e-02   2.7105054e-19   3.3113112e+02
   1.1022368e-13   1.7654007e-10   7.2003203e-08   1.4459323e-04   2.7105054e-19   2.0967943e-07   9.6966910e-05   3.5768661e-06   3.3471544e-03   0.0000000e+00   3.2851326e-15   1.8392916e-11   1.9480923e-08   1.2206612e-04   2.7105054e-19   3.2957127e-10   6.7607742e-06   2.7331587e-06   1.6213112e-02   0.0000000e+00   1.0050532e-13   3.7740442e-10   1.0270581e-07   4.4040770e-04   2.7105054e-19   6.5084824e-07   1.9659917e-03   1.9099745e-05   6.6196643e-02   0.0000000e+00   3.4673685e+02
   4.4233497e-14   7.0847090e-11   6.9631877e-08   1.3834245e-04   1.0842022e-19   1.8997749e-07   9.3956684e-05   3.4679062e-06   3.1217390e-03   1.0842022e-19   1.1284376e-15   6.3806908e-12   1.8473040e-08   1.1506169e-04   1.0842022e-19   2.7313078e-10   4.4302658e-06   2.6366018e-06   1.5307514e-02   1.0842022e-19   3.9259069e-14   1.5146608e-10   9.9157494e-08   4.2058867e-04   1.0842022e-19   9.3689032e-07   2.2379327e-03   1.8241819e-05   6.2127599e-02   1.0842022e-19   3.6307805e+02
   1.7559467e-14   2.8123628e-11   6.7306510e-08   1.3237046e-04   0.0000000e+00   1.5981046e-07   6.4718619e-05   3.3670340e-06   2.9214778e-03   0.0000000e+00   3.8494598e-16   2.1772944e-12   1.7528522e-08   1.0855296e-04   0.0000000e+00   1.9164494e-10   3.0040857e-06   2.5452620e-06   1.4478849e-02   0.0000000e+00   1.5177204e-14   6.0630151e-11   9.5674815e-08   4.0166160e-04   0.0000000e+00   1.1998620e-06   2.5315155e-03   1.7435663e-05   5.8390233e-02   0.0000000e+00   3.8018940e+02
   6.5149709e-15   1.0437588e-11   6.4896119e-08   1.2633454e-04   1.0842022e-19   1.3061853e-07   6.7137988e-05   3.2680686e-06   2.7328116e-03   1.0842022e-19   1.1839488e-16   6.8394827e-13   1.6589329e-08   1.0213472e-04   1.0842022e-19   9.0368555e-11   1.9245537e-06   2.4537797e-06   1.3675735e-02   1.0842022e-19   5.4815636e-15   2.2965828e-11   9.2064547e-08   3.8254878e-04   1.0842022e-19   1.4180477e-06   2.7316533e-03   1.6635713e-05   5.4763248e-02   1.0842022e-19   3.9810717e+02
   2.3815585e-15   3.8163090e-12   6.2540691e-08   1.2057871e-04   2.7105054e-19   1.0764675e-07   6.4222960e-05   3.1762855e-06   2.5647250e-03   0.0000000e+00   3.4911310e-17   2.1526646e-13   1.5706019e-08   9.6148951e-05   2.7105054e-19   1.9055380e-11   1.1791154e-06   2.3672573e-06   1.2940428e-02   0.0000000e+00   1.9532986e-15   8.7023027e-12   8.8538702e-08   3.6434549e-04   2.7105054e-19   1.5241169e-06   2.7976324e-03   1.5887965e-05   5.1446526e-02   0.0000000e+00   4.1686938e+02
   7.6186887e-16   1.2229013e-12   5.9989950e-08   1.1449442e-04   0.0000000e+00   9.2934982e-08   6.4095707e-05   3.0817864e-06   2.3985895e-03   2.7105054e-19   8.8904578e-18   7.4763732e-14   1.4783493e-08   8.9952150e-05   0.0000000e+00   6.2134167e-12   7.4578629e-07   2.2764786e-06   1.2193796e-02   2.7105054e-19   6.0964688e-16   2.9690588e-12   8.4724984e-08   3.4513377e-04   0.0000000e+00   1.5016720e-06   2.7763602e-03   1.5114728e-05   4.8092562e-02   2.7105054e-19   4.3651583e+02
   2.2345407e-16   3.6098706e-13   5.7388847e-08   1.0843928e-04   1.0842022e-19   9.1855243e-08   5.6544312e-05   2.9900751e-06   2.2440955e-03   1.0842022e-19   1.8973538e-18   5.3211094e-14   1.3875315e-08   8.3909068e-05   1.0842022e-19   2.1769019e-12   4.6919855e-07   2.1867445e-06   1.1480215e-02   1.0842022e-19   1.7471918e-16   9.6696683e-13   8.0842685e-08   3.2605084e-04   1.0842022e-19   1.3789723e-06   2.5965586e-03   1.4363845e-05   4.4911450e-02   1.0842022e-19   4.5708819e+02
   6.3046356e-17   1.0614860e-13   5.4868432e-08   1.0270668e-04   1.0842022e-19   9.6741736e-08   4.5135984e-05   2.9051714e-06   2.1070226e-03   1.0842022e-19   2.7105054e-19   5.1551773e-14   1.3023625e-08   7.8296110e-05   1.0842022e-19   1.1029182e-11   2.8211656e-07   2.1022657e-06   1.0830147e-02   1.0842022e-19   4.8246997e-17   3.2116347e-13   7.7088831e-08   3.0802311e-04   1.0842022e-19   1.2103657e-06   2.2993848e-03   1.3671071e-05   4.2045801e-02   1.0842022e-19   4.7863009e+02
   1.4203048e-17   3.7576478e-14   5.2201908e-08   9.6777094e-05   1.0842022e-19   9.4663491e-08   4.3517538e-05   2.8190821e-06   1.9739232e-03   1.0842022e-19   1.6263033e-19   5.1446260e-14   1.2150265e-08   7.2597386e-05   1.0842022e-19   9.3284515e-12   1.6957988e-07   2.0152754e-06   1.0182254e-02   1.0842022e-19   1.0679391e-17   1.0750910e-13   7.3127358e-08   2.8942019e-04   1.0842022e-19   9.8224930e-07   1.8979119e-03   1.2973956e-05   3.9233440e-02   1.0842022e-19   5.0118723e+02
   2.8731358e-18   2.9003673e-14   4.9634370e-08   9.1191164e-05   1.0842022e-19   8.4579915e-08   3.9032597e-05   2.7393713e-06   1.8560111e-03   1.0842022e-19   1.0842022e-19   5.1246332e-14   1.1334235e-08   6.7327008e-05   1.0842022e-19   4.5074887e-12   1.0095138e-07   1.9335951e-06   9.5933141e-03   1.0842022e-19   1.4094628e-18   5.6314832e-14   6.9323829e-08   2.7194087e-04   1.0842022e-19   7.1451784e-07   1.4116079e-03   1.2336156e-05   3.6727803e-02   1.0842022e-19   5.2480746e+02
   1.6263033e-19   2.8441069e-14   4.6956018e-08   8.5485592e-05   0.0000000e+00   7.3617039e-08   3.9082494e-05   2.6591102e-06   1.7424927e-03   1.0842022e-19   0.0000000e+00   5.1395442e-14   1.0507357e-08   6.2041855e-05   0.0000000e+00   1.8721877e-12   5.6666515e-08   1.8503256e-06   9.0118125e-03   1.0842022e-19   7.0473141e-19   4.8813599e-14   6.5368649e-08   2.5413690e-04   0.0000000e+00   4.0509486e-07   9.1001936e-04   1.1704418e-05   3.4315465e-02   1.0842022e-19   5.4954087e+02
   2.7105054e-19   2.8296466e-14   4.4294162e-08   7.9930917e-05   0.0000000e+00   7.1068062e-08   3.7493629e-05   2.5818566e-06   1.6381834e-03   2.7105054e-19   0.0000000e+00   5.1298161e-14   9.7089396e-09   5.6992866e-05   0.0000000e+00   7.0720334e-13   2.9948786e-08   1.7692961e-06   8.4638537e-03   2.7105054e-19   9.7578196e-19   4.7222627e-14   6.1451537e-08   2.3685627e-04   0.0000000e+00   8.7987913e-08   5.0502822e-04   1.1109260e-05   3.2112879e-02   2.7105054e-19   5.7543994e+02
   5.4210109e-19   2.8354640e-14   4.1661788e-08   7.4544834e-05   1.0842022e-19   8.7307896e-08   2.9822647e-05   2.5075403e-06   1.5424274e-03   2.7105054e-19   1.6263033e-19   5.1127044e-14   8.9413268e-09   5.2190025e-05   1.0842022e-19   4.8637201e-14   1.3753824e-08   1.6906341e-06   7.9484163e-03   2.7105054e-19   9.7578196e-19   4.7370718e-14   5.7592249e-08   2.2015368e-04   1.0842022e-19   1.9563825e-07   5.6526927e-04   1.0551550e-05   3.0118000e-02   2.7105054e-19   6.0255959e+02
   4.3368087e-19   2.8565666e-14   3.9071247e-08   6.9342665e-05   0.0000000e+00   1.1369981e-07   2.4290578e-05   2.4360729e-06   1.4545655e-03   1.0842022e-19   0.0000000e+00   5.1313822e-14   8.2065948e-09   4.7640814e-05   0.0000000e+00   3.0919852e-13   6.5668592e-09   1.6144364e-06   7.4643007e-03   1.0842022e-19   1.3010426e-18   4.7821423e-14   5.3809269e-08   2.0407554e-04   0.0000000e+00   4.1482773e-07   8.8602076e-04   1.0031604e-05   2.8326091e-02   1.0842022e-19   6.3095734e+02
   2.7105054e-19   2.8456044e-14   3.6449198e-08   6.4171363e-05   1.0842022e-19   1.2442473e-07   2.4154983e-05   2.3650727e-06   1.3713338e-03   1.0842022e-19   1.0842022e-19   5.1096236e-14   7.4834121e-09   4.3209371e-05   1.0842022e-19   1.8607208e-13   3.1840049e-09   1.5383212e-06   6.9953030e-03   1.0842022e-19   1.0842022e-18   4.6733475e-14   4.9996400e-08   1.8814977e-04   1.0842022e-19   5.7300792e-07   1.1627382e-03   9.5335457e-06   2.6679132e-02   1.0842022e-19   6.6069345e+02
   4.3368087e-19   2.8469523e-14   3.3901398e-08   5.9232678e-05   1.0842022e-19   1.1326395e-07   2.5228136e-05   2.2970360e-06   1.2953027e-03   1.0842022e-19   1.6263033e-19   5.1096040e-14   6.8002625e-09   3.9065678e-05   1.0842022e-19   4.8668806e-14   1.6360911e-09   1.4651183e-06   6.5577278e-03   1.0842022e-19   1.2468325e-18   4.6728389e-14   4.6308043e-08   1.7299774e-04   1.0842022e-19   6.4226335e-07   1.2799917e-03   9.0759207e-06   2.5233696e-02   1.0842022e-19   6.9183097e+02
   4.3368087e-19   2.8468035e-14   3.1362911e-08   5.4392448e-05   2.7105054e-19   9.7292870e-08   2.2570085e-05   2.2298436e-06   1.2237052e-03   1.0842022e-19   1.0842022e-19   5.1366055e-14   6.1387772e-09   3.5092799e-05   2.7105054e-19   5.3134580e-15   8.1443233e-10   1.3927007e-06   6.1375882e-03   1.0842022e-19   1.2468325e-18   4.6851560e-14   4.2650447e-08   1.5820673e-04   2.7105054e-19   6.2196279e-07   1.2320513e-03   8.6450108e-06   2.3939574e-02   1.0842022e-19   7.2443596e+02
   5.4210109e-19   2.8430883e-14   2.8926542e-08   4.9818960e-05   0.0000000e+00   8.9444180e-08   1.6226963e-05   2.1655813e-06   1.1583687e-03   2.7105054e-19   0.0000000e+00   5.1598108e-14   5.5220545e-09   3.1423683e-05   0.0000000e+00   4.1519522e-15   3.8250680e-10   1.3234567e-06   5.7474813e-03   2.7105054e-19   1.0842022e-18   4.7231036e-14   3.9157293e-08   1.4428910e-04   0.0000000e+00   5.1128074e-07   1.0069036e-03   8.2543025e-06   2.2828881e-02   2.7105054e-19   7.5857758e+02
   2.7105054e-19   2.8489878e-14   2.6534833e-08   4.5394941e-05   1.0842022e-19   7.4308245e-08   2.0411074e-05   2.1023713e-06   1.0969738e-03   1.0842022e-19   0.0000000e+00   5.1254937e-14   4.9342285e-09   2.7957752e-05   1.0842022e-19   3.0862357e-15   1.6592414e-10   1.2554927e-06   5.3754199e-03   1.0842022e-19   1.2468325e-18   4.7128918e-14   3.5745804e-08   1.3088504e-04   1.0842022e-19   3.1743240e-07   6.5621795e-04   7.8919970e-06   2.1857738e-02   1.0842022e-19   7.9432823e+02
   4.3368087e-19   2.8419202e-14   2.4266692e-08   4.1257104e-05   1.0842022e-19   4.5486381e-08   1.8098729e-05   2.0419677e-06   1.0408378e-03   1.0842022e-19   1.6263033e-19   5.1311870e-14   4.3932738e-09   2.4794998e-05   1.0842022e-19   1.0240832e-15   7.0650876e-11   1.1908071e-06   5.0310862e-03   1.0842022e-19   1.2468325e-18   4.8754997e-14   3.2527870e-08   1.1840516e-04   1.0842022e-19   9.6967536e-08   2.8583296e-04   7.5674140e-06   2.1039844e-02   1.0842022e-19   8.3176377e+02
   5.4210109e-19   2.8352140e-14   2.2071239e-08   3.7303239e-05   1.0842022e-19   1.9194945e-08   8.5073149e-06   1.9827116e-06   9.8803935e-04   1.0842022e-19   1.6263033e-19   5.1447458e-14   3.8854481e-09   2.1849143e-05   1.0842022e-19   1.3081983e-15   2.4117682e-11   1.1277199e-06   4.7042759e-03   1.0842022e-19   1.0842022e-18   4.6696469e-14   2.9430322e-08   1.0653669e-04   1.0842022e-19   1.3296560e-07   3.2109873e-04   7.2704965e-06   2.0337499e-02   1.0842022e-19   8.7096359e+02
   2.7105054e-19   2.8569859e-14   1.9915311e-08   3.3467940e-05   0.0000000e+00   1.3525826e-08   1.5066596e-05   1.9233613e-06   9.3726903e-04   0.0000000e+00   1.0842022e-19   5.1343209e-14   3.4024788e-09   1.9068121e-05   0.0000000e+00   4.5715385e-16   8.0581367e-12   1.0650222e-06   4.3881331e-03   0.0000000e+00   1.0842022e-18   4.7097900e-14   2.6406391e-08   9.5082299e-05   0.0000000e+00   3.2116850e-07   6.1588237e-04   6.9951465e-06   1.9726642e-02   0.0000000e+00   9.1201084e+02
   5.4210109e-19   2.8266816e-14   1.7958980e-08   3.0026971e-05   0.0000000e+00   1.9458067e-08   1.2271975e-05   1.8680965e-06   8.9176158e-04   1.0842022e-19   0.0000000e+00   5.1290847e-14   2.9783190e-09   1.6642137e-05   0.0000000e+00   1.9298799e-16   3.6488894e-12   1.0071912e-06   4.1040236e-03   1.0842022e-19   9.7578196e-19   4.7796238e-14   2.3679029e-08   8.4859522e-05   0.0000000e+00   4.0329591e-07   7.6075336e-04   6.7589656e-06   1.9233634e-02   1.0842022e-19   9.5499259e+02
   2.7105054e-19   2.8478127e-14   1.6026158e-08   2.6662863e-05   0.0000000e+00   1.1873254e-08   9.5783033e-06   1.8117049e-06   8.4694957e-04   1.0842022e-19   1.6263033e-19   5.1359988e-14   2.5731268e-09   1.4338761e-05   0.0000000e+00   4.9819090e-17   1.3118892e-12   9.4883749e-07   3.8244821e-03   1.0842022e-19   9.7578196e-19   4.8171471e-14   2.1001377e-08   7.4919923e-05   0.0000000e+00   3.7980621e-07   7.0845979e-04   6.5381944e-06   1.8797266e-02   1.0842022e-19   1.0000000e+03
   4.3368087e-19   2.8283967e-14   1.4257544e-08   2.3614581e-05   1.0842022e-19   2.4092854e-09   1.1772008e-05   1.7580369e-06   8.0570187e-04   2.7105054e-19   0.0000000e+00   5.1358248e-14   2.2151533e-09   1.2315098e-05   1.0842022e-19   9.7578196e-19   5.1355836e-13   8.9401663e-07   3.5682514e-03   2.7105054e-19   1.0842022e-18   4.7013816e-14   1.8567378e-08   6.5965745e-05   1.0842022e-19   2.4537057e-07   4.7592944e-04   6.3469457e-06   1.8435900e-02   2.7105054e-19   1.0471285e+03
   2.7105054e-19   2.8595572e-14   1.2614086e-08   2.0807028e-05   1.0842022e-19   2.3230790e-08   7.7809535e-06   1.7058454e-06   7.6678686e-04   1.0842022e-19   1.6263033e-19   5.1255418e-14   1.8941958e-09   1.0509521e-05   1.0842022e-19   9.1615084e-18   4.0300119e-13   8.4146203e-07   3.3282821e-03   1.0842022e-19   1.2468325e-18   4.8423179e-14   1.6320896e-08   5.7768079e-05   1.0842022e-19   5.3651849e-08   1.8209265e-04   6.1782772e-06   1.8126632e-02   1.0842022e-19   1.0964782e+03
   4.3368087e-19   2.8359503e-14   1.1070651e-08   1.8191746e-05   0.0000000e+00   4.4317787e-08   8.0814883e-06   1.6541788e-06   7.2932502e-04   1.0842022e-19   0.0000000e+00   5.1245227e-14   1.6037612e-09   8.8826844e-06   0.0000000e+00   5.1499603e-18   3.8974853e-13   7.9025562e-07   3.0996653e-03   1.0842022e-19   1.0842022e-18   4.8471932e-14   1.4225993e-08   5.0179884e-05   0.0000000e+00   1.3491347e-07   2.9164372e-04   6.0276157e-06   1.7853585e-02   1.0842022e-19   1.1481536e+03
   5.4210109e-19   2.8341881e-14   9.6624172e-09   1.5823226e-05   1.0842022e-19   4.2873443e-08   7.8300880e-06   1.6041215e-06   6.9394843e-04   1.0842022e-19   0.0000000e+00   5.1446979e-14   1.3487869e-09   7.4598278e-06   1.0842022e-19   1.0842022e-18   3.8757554e-13   7.4149774e-07   2.8866064e-03   1.0842022e-19   1.2468325e-18   4.8243271e-14   1.2328608e-08   4.3353071e-05   1.0842022e-19   2.5324746e-07   4.8855592e-04   5.8964677e-06   1.7613422e-02   1.0842022e-19   1.2022644e+03
   5.4210109e-19   2.8456897e-14   8.3868908e-09   1.3692162e-05   1.0842022e-19   2.6299803e-08   6.4179354e-06   1.5556472e-06   6.6047641e-04   1.0842022e-19   1.0842022e-19   5.1139217e-14   1.1267980e-09   6.2249794e-06   1.0842022e-19   1.0842022e-19   3.8670861e-13   6.9515016e-07   2.6881244e-03   1.0842022e-19   1.0842022e-18   4.8049792e-14   1.0622986e-08   3.7252777e-05   1.0842022e-19   2.5515137e-07   4.9219498e-04   5.7826070e-06   1.7397640e-02   1.0842022e-19   1.2589254e+03
   4.3368087e-19   2.8436952e-14   7.2031357e-09   1.1726319e-05   1.0842022e-19   2.3609603e-08   6.5301792e-06   1.5071610e-06   6.2770392e-04   0.0000000e+00   2.7105054e-19   5.1292491e-14   9.2910448e-10   5.1282304e-06   1.0842022e-19   0.0000000e+00   3.8699298e-13   6.4970990e-07   2.4972093e-03   0.0000000e+00   1.0842022e-18   4.8202014e-14   9.0525504e-09   3.1666055e-05   1.0842022e-19   1.4757377e-07   2.9786793e-04   5.6807750e-06   1.7192926e-02   0.0000000e+00   1.3182567e+03
   4.3368087e-19   2.8443426e-14   6.1524971e-09   9.9909705e-06   2.7105054e-19   3.3171786e-08   6.0187987e-06   1.4603934e-06   5.9671011e-04   2.7105054e-19   1.6263033e-19   5.1435695e-14   7.6102502e-10   4.1978390e-06   2.7105054e-19   0.0000000e+00   3.8672192e-13   6.0680871e-07   2.3201620e-03   2.7105054e-19   1.0842022e-18   4.7257705e-14   7.6701747e-09   2.6771831e-05   2.7105054e-19   2.1468438e-08   1.2942356e-04   5.5930445e-06   1.7001474e-02   2.7105054e-19   1.3803843e+03
   4.3368087e-19   2.8578513e-14   5.2130775e-09   8.4467210e-06   0.0000000e+00   4.3986703e-08   5.1117720e-06   1.4145995e-06   5.6690679e-04   1.0842022e-19   0.0000000e+00   5.1436054e-14   6.1725179e-10   3.4033896e-06   0.0000000e+00   2.7105054e-19   3.8733021e-13   5.6573803e-07   2.1534351e-03   1.0842022e-19   1.0842022e-18   4.6913689e-14   6.4446238e-09   2.2450968e-05   0.0000000e+00   1.6249192e-07   3.1450166e-04   5.5161560e-06   1.6815950e-02   1.0842022e-19   1.4454398e+03
   2.7105054e-19   2.8379190e-14   4.3818280e-09   7.0860320e-06   1.0842022e-19   3.7874801e-08   4.7629905e-06   1.3698489e-06   5.3827243e-04   1.0842022e-19   1.6263033e-19   5.1174237e-14   4.9575200e-10   2.7329204e-06   1.0842022e-19   0.0000000e+00   3.8733377e-13   5.2654890e-07   1.9967252e-03   1.0842022e-19   9.7578196e-19   4.7354038e-14   5.3697508e-09   1.8675192e-05   1.0842022e-19   1.9447787e-07   3.6585481e-04   5.4486584e-06   1.6633405e-02   1.0842022e-19   1.5135612e+03
   4.3368087e-19   2.8321420e-14   3.6537757e-09   5.8986491e-06   2.7105054e-19   3.3022025e-08   4.1352181e-06   1.3261921e-06   5.1078363e-04   1.0842022e-19   0.0000000e+00   5.1226477e-14   3.9428970e-10   2.1735678e-06   2.7105054e-19   0.0000000e+00   3.8686861e-13   4.8926546e-07   1.8496517e-03   1.0842022e-19   1.0842022e-18   4.6859476e-14   4.4369293e-09   1.5408780e-05   2.7105054e-19   1.0337737e-07   2.1364822e-04   5.3891170e-06   1.6451593e-02   1.0842022e-19   1.5848932e+03
   2.7105054e-19   2.8473961e-14   3.0147263e-09   4.8597583e-06   2.7105054e-19   2.9924389e-08   5.0003369e-06   1.2831075e-06   4.8407491e-04   1.0842022e-19   0.0000000e+00   5.1262069e-14   3.0954519e-10   1.7066770e-06   2.7105054e-19   1.0842022e-19   3.8645947e-13   4.5343398e-07   1.7100200e-03   1.0842022e-19   9.7578196e-19   4.7516605e-14   3.6259485e-09   1.2576761e-05   2.7105054e-19   4.7722347e-08   1.3688107e-04   5.3354984e-06   1.6266439e-02   1.0842022e-19   1.6595869e+03
   4.3368087e-19   2.8280344e-14   2.4677059e-09   3.9729332e-06   0.0000000e+00   1.4358985e-08   2.6581303e-06   1.2412430e-06   4.5851889e-04   2.7105054e-19   1.6263033e-19   5.1319887e-14   2.4065852e-10   1.3272816e-06   0.0000000e+00   0.0000000e+00   3.8616776e-13   4.1957734e-07   1.5794969e-03   2.7105054e-19   1.0842022e-18   4.7410683e-14   2.9386474e-09   1.0182230e-05   0.0000000e+00   1.4319201e-07   2.7570810e-04   5.2873643e-06   1.6079345e-02   2.7105054e-19   1.7378008e+03
   4.3368087e-19   2.8455530e-14   1.9988099e-09   3.2145524e-06   1.0842022e-19   1.1784945e-09   2.8714479e-06   1.2001138e-06   4.3379714e-04   1.0842022e-19   1.6263033e-19   5.1358616e-14   1.8469499e-10   1.0190831e-06   1.0842022e-19   1.0842022e-19   3.8725785e-13   3.8727947e-07   1.4561392e-03   1.0842022e-19   9.7578196e-19   4.7546532e-14   2.3555803e-09   8.1548277e-06   1.0842022e-19   1.1280065e-07   2.2308964e-04   5.2429912e-06   1.5887188e-02   1.0842022e-19   1.8197009e+03
   2.7105054e-19   2.8396179e-14   1.6020973e-09   2.5742007e-06   1.0842022e-19   8.9915392e-09   3.4096929e-06   1.1598058e-06   4.0995182e-04   0.0000000e+00   0.0000000e+00   5.1312531e-14   1.3992481e-10   7.7248868e-07   1.0842022e-19   2.7105054e-19   3.8743235e-13   3.5659523e-07   1.3398755e-03   0.0000000e+00   1.2468325e-18   4.7553240e-14   1.8675826e-09   6.4607767e-06   1.0842022e-19   1.2391655e-08   9.8389832e-05   5.2014596e-06   1.5689602e-02   0.0000000e+00   1.9054607e+03
   4.3368087e-19   2.8371860e-14   1.2707290e-09   2.0402198e-06   0.0000000e+00   1.1669667e-08   2.8048563e-06   1.1203844e-06   3.8701625e-04   1.0842022e-19   0.0000000e+00   5.1275284e-14   1.0464751e-10   5.7811129e-07   0.0000000e+00   1.0842022e-19   3.8662595e-13   3.2755425e-07   1.2305693e-03   1.0842022e-19   1.0842022e-18   4.5704484e-14   1.4645376e-09   5.0635252e-06   0.0000000e+00   1.1094970e-07   2.1314686e-04   5.1619154e-06   1.5486422e-02   1.0842022e-19   1.9952623e+03
   4.3368087e-19   2.8511259e-14   9.9740458e-10   1.6003839e-06   2.7105054e-19   9.3696065e-09   2.3487450e-06   1.0818978e-06   3.6501608e-04   1.0842022e-19   1.0842022e-19   5.1267899e-14   7.7261980e-11   4.2713777e-07   2.7105054e-19   0.0000000e+00   3.8638844e-13   3.0016516e-07   1.1280388e-03   1.0842022e-19   1.0842022e-18   4.7324599e-14   1.1359717e-09   3.9257246e-06   2.7105054e-19   8.2802883e-08   1.6687601e-04   5.1235893e-06   1.5277637e-02   1.0842022e-19   2.0892961e+03
   4.3368087e-19   2.8316074e-14   7.7473250e-10   1.2424646e-06   1.0842022e-19   1.6336899e-08   2.2728809e-06   1.0443799e-06   3.4397021e-04   1.0842022e-19   1.0842022e-19   5.1443542e-14   5.6313559e-11   3.1157439e-07   1.0842022e-19   0.0000000e+00   3.8735961e-13   2.7441934e-07   1.0320724e-03   1.0842022e-19   1.0842022e-18   4.7861237e-14   8.7154149e-10   3.0108253e-06   1.0842022e-19   3.2550661e-08   1.0286887e-04   5.0858077e-06   1.5063349e-02   1.0842022e-19   2.1877616e+03
   4.3368087e-19   2.8417779e-14   5.9399284e-10   9.5221431e-07   1.0842022e-19   1.9028577e-08   2.0576208e-06   1.0075069e-06   3.2370301e-04   1.0842022e-19   1.6263033e-19   5.1223424e-14   4.0390178e-11   2.2366339e-07   1.0842022e-19   0.0000000e+00   3.8788733e-13   2.5006998e-07   9.4160740e-04   1.0842022e-19   1.0842022e-18   4.6864622e-14   6.5962060e-10   2.2781098e-06   1.0842022e-19   9.2545641e-08   1.7732408e-04   5.0476294e-06   1.4841608e-02   1.0842022e-19   2.2908677e+03
   2.7105054e-19   2.8406038e-14   4.4953694e-10   7.2040415e-07   2.7105054e-19   1.5507180e-08   2.1723536e-06   9.7135918e-07   3.0426976e-04   1.0842022e-19   0.0000000e+00   5.1232582e-14   2.8507610e-11   1.5800383e-07   2.7105054e-19   1.0842022e-19   3.8619994e-13   2.2715217e-07   8.5666170e-04   1.0842022e-19   1.0842022e-18   4.7088633e-14   4.9248317e-10   1.7005426e-06   2.7105054e-19   2.3904089e-08   8.8318690e-05   5.0085937e-06   1.4612756e-02   1.0842022e-19   2.3988329e+03
   2.7105054e-19   2.8446974e-14   3.3582259e-10   5.3803252e-07   0.0000000e+00   1.2991349e-08   1.9944413e-06   9.3600146e-07   2.8571339e-04   1.0842022e-19   0.0000000e+00   5.1416348e-14   1.9800399e-11   1.0984485e-07   0.0000000e+00   0.0000000e+00   3.8728935e-13   2.0568005e-07   7.7719692e-04   1.0842022e-19   9.7578196e-19   4.8778701e-14   3.6273114e-10   1.2523467e-06   0.0000000e+00   6.8583570e-08   1.3640078e-04   4.9683046e-06   1.4377175e-02   1.0842022e-19   2.5118864e+03
   0.0000000e+00   2.8507246e-14   2.4700102e-10   3.9564878e-07   1.0842022e-19   2.6598171e-09   1.6856384e-06   9.0120275e-07   2.6792272e-04   1.0842022e-19   1.0842022e-19   5.1296899e-14   1.3490247e-11   7.4908954e-08   1.0842022e-19   3.7947076e-19   3.8678634e-13   1.8548979e-07   7.0253694e-04   1.0842022e-19   1.2468325e-18   4.8130193e-14   2.6284746e-10   9.0742460e-07   1.0842022e-19   4.3217439e-08   1.0037293e-04   4.9260778e-06   1.4133248e-02   1.0842022e-19   2.6302680e+03
   4.3368087e-19   2.8350972e-14   1.7933187e-10   2.8721159e-07   1.0842022e-19   3.6283250e-09   1.4225177e-06   8.6732421e-07   2.5108713e-04   0.0000000e+00   1.6263033e-19   5.1206592e-14   9.0449025e-12   5.0272007e-08   1.0842022e-19   1.0842022e-19   3.8683651e-13   1.6675857e-07   6.3328378e-04   0.0000000e+00   9.7578196e-19   4.8974066e-14   1.8790046e-10   6.4866680e-07   1.0842022e-19   4.8064733e-08   1.0477314e-04   4.8819984e-06   1.3883509e-02   0.0000000e+00   2.7542287e+03
   4.3368087e-19   2.8492433e-14   1.2819435e-10   2.0528777e-07   2.7105054e-19   8.4629796e-09   1.2360983e-06   8.3414878e-07   2.3509687e-04   0.0000000e+00   0.0000000e+00   5.1132807e-14   5.9488045e-12   3.3094784e-08   2.7105054e-19   1.6263033e-19   3.8761434e-13   1.4932448e-07   5.6880005e-04   0.0000000e+00   1.3010426e-18   4.7891222e-14   1.3215545e-10   4.5622888e-07   2.7105054e-19   4.0137547e-08   9.1328275e-05   4.8354945e-06   1.3626447e-02   0.0000000e+00   2.8840315e+03
   4.3368087e-19   2.8463921e-14   9.0460268e-11   1.4484884e-07   0.0000000e+00   8.8882720e-09   1.2006283e-06   8.0197925e-07   2.2008934e-04   2.7105054e-19   1.6263033e-19   5.1405462e-14   3.8503505e-12   2.1440228e-08   0.0000000e+00   1.0842022e-19   3.8698781e-13   1.3329774e-07   5.0946684e-04   2.7105054e-19   9.7578196e-19   4.8582978e-14   9.1696851e-11   3.1657025e-07   0.0000000e+00   4.1192439e-08   9.0664734e-05   4.7867583e-06   1.3364554e-02   2.7105054e-19   3.0199517e+03
   4.3368087e-19   2.8370665e-14   6.2526266e-11   1.0011342e-07   1.0842022e-19   1.1369281e-08   8.7981499e-07   7.7018676e-07   2.0576552e-04   0.0000000e+00   0.0000000e+00   5.1483234e-14   2.4289613e-12   1.3537717e-08   1.0842022e-19   0.0000000e+00   3.8726438e-13   1.1832630e-07   4.5396260e-04   0.0000000e+00   1.0842022e-18   4.7312991e-14   6.2260283e-11   2.1495987e-07   1.0842022e-19   2.5963858e-08   7.1509517e-05   4.7345738e-06   1.3092645e-02   0.0000000e+00   3.1622777e+03
   4.3368087e-19   2.8502192e-14   4.2552810e-11   6.8130024e-08   0.0000000e+00   1.1260588e-08   1.1882989e-06   7.3931448e-07   1.9236140e-04   0.0000000e+00   1.6263033e-19   5.1205532e-14   1.5031144e-12   8.3849349e-09   0.0000000e+00   2.7105054e-19   3.8721244e-13   1.0462772e-07   4.0308251e-04   0.0000000e+00   1.2468325e-18   4.7300884e-14   4.1591914e-11   1.4361396e-07   0.0000000e+00   4.1443029e-08   8.4807467e-05   4.6795700e-06   1.2815225e-02   0.0000000e+00   3.3113112e+03
   4.3368087e-19   2.8534352e-14   2.8440378e-11   4.5533597e-08   1.0842022e-19   8.4980219e-10   9.6203663e-07   7.0921822e-07   1.7979072e-04   1.0842022e-19   1.6263033e-19   5.1353936e-14   9.0953167e-13   5.0780246e-09   1.0842022e-19   1.0842022e-19   3.8647561e-13   9.2081082e-08   3.5637346e-04   1.0842022e-19   1.3010426e-18   4.6423040e-14   2.7263018e-11   9.4148429e-08   1.0842022e-19   1.8468821e-09   5.4701402e-05   4.6213186e-06   1.2531084e-02   1.0842022e-19   3.4673685e+03
   4.3368087e-19   2.8328437e-14   1.8667465e-11   2.9886327e-08   0.0000000e+00   3.5866369e-09   5.8702340e-07   6.7997210e-07   1.6805732e-04   1.0842022e-19   1.0842022e-19   5.1191478e-14   5.3814527e-13   3.0069744e-09   0.0000000e+00   1.0842022e-19   3.8732843e-13   8.0661347e-08   3.1374268e-04   1.0842022e-19   9.7578196e-19   4.7410577e-14   1.7535079e-11   6.0563022e-08   0.0000000e+00   3.3947905e-08   7.0037998e-05   4.5597863e-06   1.2240937e-02   1.0842022e-19   3.6307805e+03
   2.7105054e-19   2.8585009e-14   1.2002109e-11   1.9214914e-08   2.7105054e-19   5.1499032e-09   7.5504969e-07   6.5147879e-07   1.5709074e-04   1.0842022e-19   1.6263033e-19   5.1526146e-14   3.1034208e-13   1.7354312e-09   2.7105054e-19   1.0842022e-19   3.8709672e-13   7.0274148e-08   2.7484182e-04   1.0842022e-19   1.2468325e-18   4.8422996e-14   1.1036613e-11   3.8124618e-08   2.7105054e-19   2.3338591e-08   5.9324064e-05   4.4945868e-06   1.1943783e-02   1.0842022e-19   3.8018940e+03
   4.3368087e-19   2.8287507e-14   7.5393009e-12   1.2070016e-08   1.0842022e-19   8.1457479e-09   5.8974781e-07   6.2367780e-07   1.4683560e-04   1.0842022e-19   1.6263033e-19   5.1188762e-14   1.7387789e-13   9.7304093e-10   1.0842022e-19   0.0000000e+00   3.8785222e-13   6.0846281e-08   2.3940259e-04   1.0842022e-19   9.7578196e-19   4.7335000e-14   6.7792783e-12   2.3422468e-08   1.0842022e-19   4.8999978e-09   4.6285374e-05   4.4253496e-06   1.1638797e-02   1.0842022e-19   3.9810717e+03
   4.3368087e-19   2.8320808e-14   4.6510413e-12   7.4460243e-09   2.7105054e-19   6.2231228e-09   6.9585595e-07   5.9695191e-07   1.3738944e-04   2.7105054e-19   0.0000000e+00   5.1441214e-14   9.5259358e-14   5.3344783e-10   2.7105054e-19   0.0000000e+00   3.8734405e-13   5.2443888e-08   2.0768443e-04   2.7105054e-19   1.0842022e-18   4.7931886e-14   4.0860480e-12   1.4120204e-08   2.7105054e-19   2.2590319e-08   5.1468961e-05   4.3528887e-06   1.1330214e-02   2.7105054e-19   4.1686938e+03
   4.3368087e-19   2.8412113e-14   2.7960821e-12   4.4763364e-09   1.0842022e-19   1.7888356e-10   5.6544821e-07   5.7094801e-07   1.2858003e-04   1.0842022e-19   0.0000000e+00   5.1364863e-14   5.0540193e-14   2.8320552e-10   1.0842022e-19   1.0842022e-19   3.8641825e-13   4.4891566e-08   1.7903869e-04   1.0842022e-19   1.2468325e-18   4.7384621e-14   2.3970068e-12   8.2852496e-09   1.0842022e-19   2.1857942e-08   4.9308227e-05   4.2761123e-06   1.1013994e-02   1.0842022e-19   4.3651583e+03
   2.7105054e-19   2.8371589e-14   1.6465472e-12   2.6360057e-09   0.0000000e+00   4.2183566e-09   5.0243806e-07   5.4600765e-07   1.2047405e-04   2.7105054e-19   0.0000000e+00   5.1299145e-14   2.6135615e-14   1.4653882e-10   0.0000000e+00   1.0842022e-19   3.8707240e-13   3.8225636e-08   1.5361862e-04   2.7105054e-19   1.0842022e-18   4.7139272e-14   1.3760472e-12   4.7574976e-09   0.0000000e+00   1.1470120e-08   4.1273816e-05   4.1958954e-06   1.0694320e-02   2.7105054e-19   4.5708819e+03
   4.3368087e-19   2.8268710e-14   9.4244897e-13   1.5087937e-09   1.0842022e-19   5.3503115e-09   4.9366101e-07   5.2184088e-07   1.1292581e-04   2.7105054e-19   0.0000000e+00   5.1080599e-14   1.3046367e-14   7.3191150e-11   1.0842022e-19   0.0000000e+00   3.8743551e-13   3.2305135e-08   1.3090471e-04   2.7105054e-19   1.0842022e-18   4.8140468e-14   7.6677721e-13   2.6517689e-09   1.0842022e-19   8.9619895e-10   3.5596285e-05   4.1111893e-06   1.0367548e-02   2.7105054e-19   4.7863009e+03
   4.3368087e-19   2.8467615e-14   5.2704146e-13   8.4375621e-10   2.7105054e-19   5.1963005e-09   4.6726961e-07   4.9874422e-07   1.0597647e-04   1.0842022e-19   0.0000000e+00   5.1315713e-14   6.3272955e-15   3.5515263e-11   2.7105054e-19   0.0000000e+00   3.8791459e-13   2.7140859e-08   1.1095833e-04   1.0842022e-19   1.0842022e-18   4.7834889e-14   4.1699348e-13   1.4425436e-09   2.7105054e-19   5.9317249e-09   3.2996939e-05   4.0229327e-06   1.0037796e-02   1.0842022e-19   5.0118723e+03
   2.7105054e-19   2.8451564e-14   2.8573872e-13   4.5744853e-10   1.0842022e-19   1.1081437e-09   4.0389939e-07   4.7647628e-07   9.9501750e-05   1.0842022e-19   0.0000000e+00   5.1194397e-14   2.9525536e-15   1.6582363e-11   1.0842022e-19   1.0842022e-19   3.8752779e-13   2.2617081e-08   9.3354832e-05   1.0842022e-19   9.7578196e-19   4.8684917e-14   2.1952638e-13   7.5968707e-10   1.0842022e-19   8.6476036e-09   3.1103261e-05   3.9301376e-06   9.7018188e-03   1.0842022e-19   5.2480746e+03
   4.3368087e-19   2.8595976e-14   1.5096420e-13   2.4168493e-10   1.0842022e-19   3.1356669e-09   3.7484370e-07   4.5528601e-07   9.3524464e-05   2.7105054e-19   0.0000000e+00   5.1445205e-14   1.3343276e-15   7.4986533e-12   1.0842022e-19   0.0000000e+00   3.8744402e-13   1.8724750e-08   7.8082910e-05   2.7105054e-19   1.2468325e-18   4.6614016e-14   1.1248495e-13   3.8940810e-10   1.0842022e-19   8.9516794e-09   2.8993765e-05   3.8338095e-06   9.3636528e-03   2.7105054e-19   5.4954087e+03
   4.3368087e-19   2.8369566e-14   7.7324648e-14   1.2379284e-10   1.0842022e-19   4.4089159e-09   3.5646334e-07   4.3504271e-07   8.7959644e-05   2.7105054e-19   0.0000000e+00   5.1312538e-14   5.8015658e-16   3.2639203e-12   1.0842022e-19   2.7105054e-19   3.8800884e-13   1.5379235e-08   6.4836971e-05   2.7105054e-19   1.0842022e-18   4.7717744e-14   5.5795754e-14   1.9323744e-10   1.0842022e-19   7.9347768e-09   2.6591912e-05   3.7334258e-06   9.0217383e-03   2.7105054e-19   5.7543994e+03
   2.7105054e-19   2.8424867e-14   3.8397183e-14   6.1472550e-11   0.0000000e+00   3.3308907e-10   2.9849448e-07   4.1579123e-07   8.2776541e-05   0.0000000e+00   1.6263033e-19   5.1374828e-14   2.4291550e-16   1.3683693e-12   0.0000000e+00   0.0000000e+00   3.8790419e-13   1.2532424e-08   5.3453226e-05   0.0000000e+00   1.0842022e-18   4.7167128e-14   2.6791828e-14   9.2831405e-11   0.0000000e+00   6.1333167e-09   2.4099810e-05   3.6292843e-06   8.6773698e-03   0.0000000e+00   6.0255959e+03
   4.3368087e-19   2.8462785e-14   1.8436804e-14   2.9517898e-11   1.0842022e-19   2.6382172e-09   2.6751150e-07   3.9749582e-07   7.7926886e-05   1.0842022e-19   2.7105054e-19   5.1284794e-14   9.7361355e-17   5.5291282e-13   1.0842022e-19   0.0000000e+00   3.8812570e-13   1.0125901e-08   4.3725677e-05   1.0842022e-19   9.7578196e-19   4.7951763e-14   1.2420132e-14   4.3056663e-11   1.0842022e-19   3.6735697e-09   2.1765459e-05   3.5213391e-06   8.3306098e-03   1.0842022e-19   6.3095734e+03
   4.3368087e-19   2.8533542e-14   8.5602640e-15   1.3706150e-11   0.0000000e+00   3.8090945e-09   2.7799149e-07   3.8018243e-07   7.3384080e-05   2.7105054e-19   0.0000000e+00   5.1290314e-14   3.7296555e-17   2.1975890e-13   0.0000000e+00   0.0000000e+00   3.8734603e-13   8.1129193e-09   3.5493276e-05   2.7105054e-19   1.2468325e-18   4.7424493e-14   5.5583793e-15   1.9280718e-11   0.0000000e+00   6.1969065e-10   2.0029853e-05   3.4099691e-06   7.9828231e-03   2.7105054e-19   6.6069345e+03
   2.7105054e-19   2.8400126e-14   3.8233305e-15   6.1226005e-12   0.0000000e+00   8.1685679e-10   2.1557397e-07   3.6375898e-07   6.9096032e-05   1.0842022e-19   0.0000000e+00   5.1352443e-14   1.3660947e-17   9.5116685e-14   0.0000000e+00   1.0842022e-19   3.8723503e-13   6.4367780e-09   2.8551574e-05   1.0842022e-19   9.7578196e-19   4.8439006e-14   2.3882263e-15   8.2905035e-12   0.0000000e+00   2.4590018e-09   1.9039998e-05   3.2948534e-06   7.6331322e-03   1.0842022e-19   6.9183097e+03
   4.3368087e-19   2.8404737e-14   1.6471199e-15   2.6382221e-12   2.7105054e-19   2.7769876e-09   2.2157538e-07   3.4829262e-07   6.5057865e-05   1.0842022e-19   1.0842022e-19   5.1249353e-14   4.5536491e-18   5.9485360e-14   2.7105054e-19   1.0842022e-19   3.8731934e-13   5.0615382e-09   2.2778628e-05   1.0842022e-19   1.2468325e-18   4.7472673e-14   9.8765397e-16   3.4321932e-12   2.7105054e-19   4.0255769e-09   1.7762687e-05   3.1768323e-06   7.2841396e-03   1.0842022e-19   7.2443596e+03
   4.3368087e-19   2.8312973e-14   6.8239685e-16   1.0941131e-12   1.0842022e-19   1.6514903e-09   9.8029302e-08   3.3373306e-07   6.1239503e-05   1.0842022e-19   1.6263033e-19   5.1295150e-14   1.6263033e-18   5.2408451e-14   1.0842022e-19   0.0000000e+00   3.8699099e-13   3.9422986e-09   1.8012309e-05   1.0842022e-19   1.0842022e-18   4.8292062e-14   3.9177646e-16   1.3643202e-12   1.0842022e-19   2.6626578e-09   1.5552381e-05   3.0560447e-06   6.9361882e-03   1.0842022e-19   7.5857758e+03
   5.4210109e-19   2.8430084e-14   2.7007476e-16   4.3517862e-13   1.0842022e-19   1.7901599e-09   1.5794428e-07   3.1999727e-07   5.7607269e-05   1.0842022e-19   2.7105054e-19   5.1246166e-14   2.7105054e-19   5.1398927e-14   1.0842022e-19   1.0842022e-19   3.8736701e-13   3.0373155e-09   1.4099164e-05   1.0842022e-19   9.7578196e-19   4.8138851e-14   1.4777676e-16   5.1896708e-13   1.0842022e-19   7.5709199e-10   1.4201633e-05   2.9323458e-06   6.5887992e-03   1.0842022e-19   7.9432823e+03
   4.3368087e-19   2.8460836e-14   1.0251132e-16   1.6817120e-13   0.0000000e+00   2.5336466e-09   1.8166198e-07   3.0711736e-07   5.4162501e-05   1.0842022e-19   0.0000000e+00   5.1158270e-14   1.0842022e-19   5.1525765e-14   0.0000000e+00   1.0842022e-19   3.8640611e-13   2.3167392e-09   1.0932785e-05   1.0842022e-19   9.7578196e-19   4.7140980e-14   5.3017486e-17   1.9265002e-13   0.0000000e+00   2.1998127e-09   1.3013357e-05   2.8066813e-06   6.2444928e-03   1.0842022e-19   8.3176377e+03
   4.3368087e-19   2.8335996e-14   3.7296555e-17   6.7048613e-14   0.0000000e+00   1.1244167e-09   8.9388145e-08   2.9501004e-07   5.0880008e-05   1.0842022e-19   1.6263033e-19   5.1271100e-14   2.7105054e-19   5.1617857e-14   0.0000000e+00   1.0842022e-19   3.8717490e-13   1.7471858e-09   8.3873192e-06   1.0842022e-19   1.0842022e-18   4.8246919e-14   1.7509865e-17   7.9200286e-14   0.0000000e+00   1.8834186e-10   1.1889094e-05   2.6790132e-06   5.9029525e-03   1.0842022e-19   8.7096359e+03
   4.3368087e-19   2.8402716e-14   1.2251485e-17   3.5538096e-14   1.0842022e-19   2.1181018e-09   1.4612060e-07   2.8363346e-07   4.7748840e-05   0.0000000e+00   0.0000000e+00   5.1436174e-14   1.0842022e-19   5.1412167e-14   1.0842022e-19   0.0000000e+00   3.8683747e-13   1.3020413e-09   6.3622720e-06   0.0000000e+00   9.7578196e-19   4.7599971e-14   5.0415401e-18   5.2372094e-14   1.0842022e-19   1.2762486e-09   1.0519534e-05   2.5497102e-06   5.5649437e-03   0.0000000e+00   9.1201084e+03
   2.7105054e-19   2.8401523e-14   3.7404975e-18   2.9284447e-14   1.0842022e-19   1.0658665e-09   7.3505332e-08   2.7299343e-07   4.4774204e-05   1.0842022e-19   0.0000000e+00   5.1438608e-14   0.0000000e+00   5.1141808e-14   1.0842022e-19   2.7105054e-19   3.8695405e-13   9.5962728e-10   4.7755224e-06   1.0842022e-19   1.2468325e-18   4.8238112e-14   8.1315163e-19   4.8132786e-14   1.0842022e-19   8.2195704e-10   9.5427050e-06   2.4197884e-06   5.2328030e-03   1.0842022e-19   9.5499259e+03
   4.3368087e-19   2.8405604e-14   8.6736174e-19   2.8572542e-14   1.0842022e-19   1.8397919e-09   1.2273413e-07   2.6297172e-07   4.1928784e-05   1.0842022e-19   1.6263033e-19   5.1535983e-14   1.6263033e-19   5.1246565e-14   1.0842022e-19   1.0842022e-19   3.8789807e-13   6.9758713e-10   3.5376986e-06   1.0842022e-19   1.0842022e-18   4.6777228e-14   5.4210109e-19   4.8027068e-14   1.0842022e-19   6.0356432e-11   9.2393534e-06   2.2887912e-06   4.9050276e-03   1.0842022e-19   1.0000000e+04


==> plot_figures/L_optimal_entropy.dat <==
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.0000000e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.0471285e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.0964782e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.1481536e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.2022644e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.2589254e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.3182567e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.3803843e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.4454398e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.5135612e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.5848932e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.6595869e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.7378008e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.8197009e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.9054607e+00
   3.0055810e+01   3.0053879e+01   3.5296472e-01   3.4757540e-01   3.0055810e+01   3.0055572e+01   8.9953682e-01   8.9317242e-01   3.0055810e+01   3.0055799e+01   5.5530687e+00   5.5137766e+00   1.9952623e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.0892961e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.1877616e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.2908677e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.3988329e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.5118864e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.6302680e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.7542287e+00
   3.0053879e+01   3.0045938e+01   3.4757540e-01   3.4080629e-01   3.0055572e+01   3.0054581e+01   8.9317242e-01   8.8510702e-01   3.0055799e+01   3.0055752e+01   5.5137766e+00   5.4640537e+00   2.8840315e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.0199517e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.1622777e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.3113112e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.4673685e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.6307805e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.8018940e+00
   3.0048211e+01   3.0028452e+01   3.4229353e-01   3.3278218e-01   3.0054865e+01   3.0052359e+01   8.8687946e-01   8.7544430e-01   3.0055766e+01   3.0055649e+01   5.4749750e+00   5.4045765e+00   3.9810717e+00
   3.0038984e+01   2.9997596e+01   3.3711670e-01   3.2362281e-01   3.0053697e+01   3.0048361e+01   8.8065678e-01   8.6427776e-01   3.0055711e+01   3.0055464e+01   5.4366510e+00   5.3359524e+00   4.1686938e+00
   3.0038984e+01   2.9997596e+01   3.3711670e-01   3.2362281e-01   3.0053697e+01   3.0048361e+01   8.8065678e-01   8.6427776e-01   3.0055711e+01   3.0055464e+01   5.4366510e+00   5.3359524e+00   4.3651583e+00
   3.0038984e+01   2.9997596e+01   3.3711670e-01   3.2362281e-01   3.0053697e+01   3.0048361e+01   8.8065678e-01   8.6427776e-01   3.0055711e+01   3.0055464e+01   5.4366510e+00   5.3359524e+00   4.5708819e+00
   3.0038984e+01   2.9997596e+01   3.3711670e-01   3.2362281e-01   3.0053697e+01   3.0048361e+01   8.8065678e-01   8.6427776e-01   3.0055711e+01   3.0055464e+01   5.4366510e+00   5.3359524e+00   4.7863009e+00
   3.0026368e+01   2.9949413e+01   3.3204255e-01   3.1344912e-01   3.0052076e+01   3.0041977e+01   8.7450330e-01   8.5169888e-01   3.0055636e+01   3.0055171e+01   5.3987920e+00   5.2587648e+00   5.0118723e+00
   3.0026368e+01   2.9949413e+01   3.3204255e-01   3.1344912e-01   3.0052076e+01   3.0041977e+01   8.7450330e-01   8.5169888e-01   3.0055636e+01   3.0055171e+01   5.3987920e+00   5.2587648e+00   5.2480746e+00
   3.0026368e+01   2.9949413e+01   3.3204255e-01   3.1344912e-01   3.0052076e+01   3.0041977e+01   8.7450330e-01   8.5169888e-01   3.0055636e+01   3.0055171e+01   5.3987920e+00   5.2587648e+00   5.4954087e+00
   3.0026368e+01   2.9949413e+01   3.3204255e-01   3.1344912e-01   3.0052076e+01   3.0041977e+01   8.7450330e-01   8.5169888e-01   3.0055636e+01   3.0055171e+01   5.3987920e+00   5.2587648e+00   5.7543994e+00
   3.0010525e+01   2.9879965e+01   3.2706878e-01   3.0238495e-01   3.0050012e+01   3.0032544e+01   8.6841793e-01   8.3780026e-01   3.0055541e+01   3.0054741e+01   5.3613863e+00   5.1735874e+00   6.0255959e+00
   3.0010525e+01   2.9879965e+01   3.2706878e-01   3.0238495e-01   3.0050012e+01   3.0032544e+01   8.6841793e-01   8.3780026e-01   3.0055541e+01   3.0054741e+01   5.3613863e+00   5.1735874e+00   6.3095734e+00
   3.0010525e+01   2.9879965e+01   3.2706878e-01   3.0238495e-01   3.0050012e+01   3.0032544e+01   8.6841793e-01   8.3780026e-01   3.0055541e+01   3.0054741e+01   5.3613863e+00   5.1735874e+00   6.6069345e+00
   3.0010525e+01   2.9879965e+01   3.2706878e-01   3.0238495e-01   3.0050012e+01   3.0032544e+01   8.6841793e-01   8.3780026e-01   3.0055541e+01   3.0054741e+01   5.3613863e+00   5.1735874e+00   6.9183097e+00
   2.9991610e+01   2.9785480e+01   3.2219313e-01   2.9055709e-01   3.0047512e+01   3.0019358e+01   8.6239963e-01   8.2267680e-01   3.0055426e+01   3.0054143e+01   5.3244221e+00   5.0809872e+00   7.2443596e+00
   2.9991610e+01   2.9785480e+01   3.2219313e-01   2.9055709e-01   3.0047512e+01   3.0019358e+01   8.6239963e-01   8.2267680e-01   3.0055426e+01   3.0054143e+01   5.3244221e+00   5.0809872e+00   7.5857758e+00
   2.9991610e+01   2.9785480e+01   3.2219313e-01   2.9055709e-01   3.0047512e+01   3.0019358e+01   8.6239963e-01   8.2267680e-01   3.0055426e+01   3.0054143e+01   5.3244221e+00   5.0809872e+00   7.9432823e+00
   2.9969773e+01   2.9662487e+01   3.1741341e-01   2.7809467e-01   3.0044585e+01   3.0001680e+01   8.5644736e-01   8.0642621e-01   3.0055292e+01   3.0053348e+01   5.2878884e+00   4.9815228e+00   8.3176377e+00
   2.9969773e+01   2.9662487e+01   3.1741341e-01   2.7809467e-01   3.0044585e+01   3.0001680e+01   8.5644736e-01   8.0642621e-01   3.0055292e+01   3.0053348e+01   5.2878884e+00   4.9815228e+00   8.7096359e+00
   2.9945154e+01   2.9507928e+01   3.1272748e-01   2.6512817e-01   3.0041238e+01   2.9978751e+01   8.5056013e-01   7.8914901e-01   3.0055140e+01   3.0052325e+01   5.2517746e+00   4.8757415e+00   9.1201084e+00
   2.9945154e+01   2.9507928e+01   3.1272748e-01   2.6512817e-01   3.0041238e+01   2.9978751e+01   8.5056013e-01   7.8914901e-01   3.0055140e+01   3.0052325e+01   5.2517746e+00   4.8757415e+00   9.5499259e+00
   2.9917889e+01   2.9319254e+01   3.0813325e-01   2.5178835e-01   3.0037479e+01   2.9949797e+01   8.4473697e-01   7.7094846e-01   3.0054969e+01   3.0051043e+01   5.2160701e+00   4.7641758e+00   1.0000000e+01
   2.9917889e+01   2.9319254e+01   3.0813325e-01   2.5178835e-01   3.0037479e+01   2.9949797e+01   8.4473697e-01   7.7094846e-01   3.0054969e+01   3.0051043e+01   5.2160701e+00   4.7641758e+00   1.0471285e+01
   2.9917889e+01   2.9319254e+01   3.0813325e-01   2.5178835e-01   3.0037479e+01   2.9949797e+01   8.4473697e-01   7.7094846e-01   3.0054969e+01   3.0051043e+01   5.2160701e+00   4.7641758e+00   1.0964782e+01
   2.9888107e+01   2.9094492e+01   3.0362868e-01   2.3820519e-01   3.0033315e+01   2.9914042e+01   8.3897692e-01   7.5193036e-01   3.0054781e+01   3.0049472e+01   5.1807651e+00   4.6473406e+00   1.1481536e+01
   2.9855932e+01   2.8832298e+01   2.9921176e-01   2.2450713e-01   3.0028754e+01   2.9870713e+01   8.3327905e-01   7.3220289e-01   3.0054576e+01   3.0047584e+01   5.1458500e+00   4.5257308e+00   1.2022644e+01
   2.9855932e+01   2.8832298e+01   2.9921176e-01   2.2450713e-01   3.0028754e+01   2.9870713e+01   8.3327905e-01   7.3220289e-01   3.0054576e+01   3.0047584e+01   5.1458500e+00   4.5257308e+00   1.2589254e+01
   2.9821482e+01   2.8531976e+01   2.9488056e-01   2.1082075e-01   3.0023803e+01   2.9819053e+01   8.2764246e-01   7.1187644e-01   3.0054354e+01   3.0045352e+01   5.1113156e+00   4.3998203e+00   1.3182567e+01
   2.9821482e+01   2.8531976e+01   2.9488056e-01   2.1082075e-01   3.0023803e+01   2.9819053e+01   8.2764246e-01   7.1187644e-01   3.0054354e+01   3.0045352e+01   5.1113156e+00   4.3998203e+00   1.3803843e+01
   2.9784869e+01   2.8193485e+01   2.9063317e-01   1.9727135e-01   3.0018469e+01   2.9758328e+01   8.2206625e-01   6.9106353e-01   3.0054116e+01   3.0042750e+01   5.0771527e+00   4.2700619e+00   1.4454398e+01
   2.9746201e+01   2.7817414e+01   2.8646774e-01   1.8398595e-01   3.0012759e+01   2.9687830e+01   8.1654955e-01   6.6987886e-01   3.0053862e+01   3.0039754e+01   5.0433530e+00   4.1368881e+00   1.5135612e+01
   2.9746201e+01   2.7817414e+01   2.8646774e-01   1.8398595e-01   3.0012759e+01   2.9687830e+01   8.1654955e-01   6.6987886e-01   3.0053862e+01   3.0039754e+01   5.0433530e+00   4.1368881e+00   1.5848932e+01
   2.9705582e+01   2.7404950e+01   2.8238245e-01   1.7110254e-01   3.0006679e+01   2.9606891e+01   8.1109152e-01   6.4843940e-01   3.0053592e+01   3.0036342e+01   5.0099079e+00   4.0007133e+00   1.6595869e+01
   2.9663111e+01   2.6957827e+01   2.7837555e-01   1.5880305e-01   3.0000237e+01   2.9514881e+01   8.0569132e-01   6.2686451e-01   3.0053307e+01   3.0032496e+01   4.9768095e+00   3.8619371e+00   1.7378008e+01
   2.9618881e+01   2.6478260e+01   2.7444530e-01   1.4744600e-01   2.9993438e+01   2.9411220e+01   8.0034815e-01   6.0527584e-01   3.0053008e+01   3.0028200e+01   4.9440500e+00   3.7209475e+00   1.8197009e+01
   2.9572982e+01   2.5968879e+01   2.7059002e-01   1.3770935e-01   2.9986289e+01   2.9295379e+01   7.9506121e-01   5.8379600e-01   3.0052694e+01   3.0023439e+01   4.9116219e+00   3.5781266e+00   1.9054607e+01
   2.9572982e+01   2.5968879e+01   2.7059002e-01   1.3770935e-01   2.9986289e+01   2.9295379e+01   7.9506121e-01   5.8379600e-01   3.0052694e+01   3.0023439e+01   4.9116219e+00   3.5781266e+00   1.9952623e+01
   2.9525501e+01   2.5432647e+01   2.6680807e-01   1.2939128e-01   2.9978796e+01   2.9166886e+01   7.8982971e-01   5.6254458e-01   3.0052366e+01   3.0018204e+01   4.8795180e+00   3.4338549e+00   2.0892961e+01
   2.9476520e+01   2.4872792e+01   2.6309784e-01   1.2174117e-01   2.9970965e+01   2.9025327e+01   7.8465290e-01   5.4162933e-01   3.0052025e+01   3.0012487e+01   4.8477312e+00   3.2885181e+00   2.1877616e+01
   2.9426119e+01   2.4292720e+01   2.5945778e-01   1.1450965e-01   2.9962802e+01   2.8870351e+01   7.7953004e-01   5.2113407e-01   3.0051670e+01   3.0006286e+01   4.8162549e+00   3.1425132e+00   2.2908677e+01
   2.9374372e+01   2.3695951e+01   2.5588635e-01   1.0763484e-01   2.9954313e+01   2.8701671e+01   7.7446039e-01   5.0111225e-01   3.0051303e+01   2.9999600e+01   4.7850824e+00   2.9962554e+00   2.3988329e+01
   2.9267126e+01   2.2466555e+01   2.4894350e-01   9.4913991e-02   2.9936380e+01   2.8322378e+01   7.6447787e-01   4.6261831e-01   3.0050530e+01   2.9984798e+01   4.7236241e+00   2.7047774e+00   2.5118864e+01
   2.9211763e+01   2.1840941e+01   2.4556920e-01   8.9085147e-02   2.9926947e+01   2.8111521e+01   7.5956362e-01   4.4422401e-01   3.0050125e+01   2.9976703e+01   4.6933262e+00   2.5605466e+00   2.6302680e+01
   2.9155325e+01   2.1212560e+01   2.4225780e-01   8.3657441e-02   2.9917209e+01   2.7886472e+01   7.5469980e-01   4.2647365e-01   3.0049708e+01   2.9968168e+01   4.6633081e+00   2.4180575e+00   2.7542287e+01
   2.9097872e+01   2.0584602e+01   2.3900795e-01   7.8819386e-02   2.9907173e+01   2.7647273e+01   7.4988576e-01   4.0943267e-01   3.0049280e+01   2.9959217e+01   4.6335643e+00   2.2779322e+00   2.8840315e+01
   2.8980151e+01   1.9341746e+01   2.3268771e-01   7.1120953e-02   2.9886226e+01   2.7126916e+01   7.4040442e-01   3.7774717e-01   3.0048391e+01   2.9940178e+01   4.5748785e+00   2.0075920e+00   3.0199517e+01
   2.8919991e+01   1.8732183e+01   2.2961479e-01   6.7740469e-02   2.9875324e+01   2.6846156e+01   7.3573588e-01   3.6327533e-01   3.0047930e+01   2.9930161e+01   4.5459263e+00   1.8789691e+00   3.1622777e+01
   2.8797326e+01   1.7548285e+01   2.2363725e-01   6.1554574e-02   2.9852690e+01   2.6244897e+01   7.2653998e-01   3.3764792e-01   3.0046977e+01   2.9909342e+01   4.4887789e+00   1.6393563e+00   3.3113112e+01
   2.8734915e+01   1.6977780e+01   2.2073029e-01   5.8695792e-02   2.9840967e+01   2.5925127e+01   7.2201144e-01   3.2658279e-01   3.0046485e+01   2.9898637e+01   4.4605746e+00   1.5303722e+00   3.4673685e+01
   2.8608160e+01   1.5887287e+01   2.1507438e-01   5.3385513e-02   2.9816732e+01   2.5249481e+01   7.1309029e-01   3.0726661e-01   3.0045473e+01   2.9876903e+01   4.4048826e+00   1.3392230e+00   3.6307805e+01
   2.8479100e+01   1.4871378e+01   2.0962197e-01   4.8952263e-02   2.9791475e+01   2.4529081e+01   7.0434667e-01   2.9022745e-01   3.0044423e+01   2.9855125e+01   4.3501183e+00   1.1898893e+00   3.8018940e+01
   2.8413802e+01   1.4393209e+01   2.0696949e-01   4.7236877e-02   2.9778473e+01   2.4153500e+01   7.0004008e-01   2.8212784e-01   3.0043885e+01   2.9844368e+01   4.3230741e+00   1.1323616e+00   3.9810717e+01
   2.8281848e+01   1.3498166e+01   2.0180705e-01   4.3950070e-02   2.9751747e+01   2.3374635e+01   6.9155470e-01   2.6625181e-01   3.0042783e+01   2.9823407e+01   4.2696430e+00   1.0512063e+00   4.1686938e+01
   2.8148303e+01   1.2684939e+01   1.9682837e-01   4.0689881e-02   2.9724082e+01   2.2563188e+01   6.8323634e-01   2.5042247e-01   3.0041648e+01   2.9803546e+01   4.2170643e+00   1.0094199e+00   4.3651583e+01
   2.8013411e+01   1.1951437e+01   1.9202627e-01   3.7549030e-02   2.9695510e+01   2.1724626e+01   6.7508104e-01   2.3441987e-01   3.0040482e+01   2.9785163e+01   4.1653111e+00   9.9534377e-01   4.5708819e+01
   2.7877396e+01   1.1293593e+01   1.8739398e-01   3.4936520e-02   2.9666063e+01   2.0864614e+01   6.6708498e-01   2.1827126e-01   3.0039285e+01   2.9768563e+01   4.1143580e+00   9.9601364e-01   4.7863009e+01
   2.7671710e+01   1.0436501e+01   1.8075008e-01   3.2168734e-02   2.9620312e+01   1.9547056e+01   6.5538143e-01   1.9456526e-01   3.0037437e+01   2.9747470e+01   4.0393765e+00   1.0020709e+00   5.0118723e+01
   2.7533744e+01   9.9421593e+00   1.7651521e-01   3.0539383e-02   2.9588800e+01   1.8658854e+01   6.4776759e-01   1.8027271e-01   3.0036171e+01   2.9736136e+01   3.9903219e+00   9.9912662e-01   5.2480746e+01
   2.7395297e+01   9.5015114e+00   1.7242949e-01   2.8901056e-02   2.9556510e+01   1.7769614e+01   6.4030060e-01   1.6927189e-01   3.0034880e+01   2.9727035e+01   3.9419895e+00   9.8434883e-01   5.4954087e+01
   2.7187051e+01   8.9263726e+00   1.6656965e-01   2.6484332e-02   2.9506674e+01   1.6446459e+01   6.2936823e-01   1.6011481e-01   3.0032899e+01   2.9717395e+01   3.8708026e+00   9.3018978e-01   5.7543994e+01
   2.6978510e+01   8.4349260e+00   1.6101893e-01   2.4650010e-02   2.9455230e+01   1.5152922e+01   6.1874811e-01   1.5305953e-01   3.0030866e+01   2.9711852e+01   3.8011357e+00   8.3299690e-01   6.0255959e+01
   2.6770068e+01   8.0076180e+00   1.5576433e-01   2.3536034e-02   2.9402260e+01   1.3906294e+01   6.0842993e-01   1.4594759e-01   3.0028788e+01   2.9709111e+01   3.7329327e+00   7.1415778e-01   6.3095734e+01
   2.6562069e+01   7.6281289e+00   1.5079536e-01   2.2173819e-02   2.9347840e+01   1.2720776e+01   5.9840378e-01   1.4057025e-01   3.0026665e+01   2.9707888e+01   3.6661417e+00   6.2997028e-01   6.6069345e+01
   2.6354811e+01   7.2840841e+00   1.4610425e-01   2.0550765e-02   2.9292042e+01   1.1606111e+01   5.8866007e-01   1.3937413e-01   3.0024503e+01   2.9707562e+01   3.6007151e+00   6.2407793e-01   6.9183097e+01
   2.6148555e+01   6.9672461e+00   1.4168591e-01   1.9064948e-02   2.9234936e+01   1.0567105e+01   5.7918948e-01   1.3544918e-01   3.0022305e+01   2.9708164e+01   3.5366087e+00   6.6098177e-01   7.2443596e+01
   2.5943524e+01   6.6729560e+00   1.3753693e-01   1.9042973e-02   2.9176587e+01   9.6044108e+00   5.6998295e-01   1.2822789e-01   3.0020072e+01   2.9709616e+01   3.4737819e+00   6.7586520e-01   7.5857758e+01
   2.5672386e+01   6.3118868e+00   1.3241542e-01   1.8715967e-02   2.9096965e+01   8.4361530e+00   5.5810303e-01   1.1746642e-01   3.0017048e+01   2.9711255e+01   3.3919384e+00   6.2325093e-01   7.9432823e+01
   2.5404155e+01   5.9838829e+00   1.2773593e-01   1.7286981e-02   2.9015388e+01   7.3932034e+00   5.4665617e-01   1.0724862e-01   3.0013975e+01   2.9709110e+01   3.3122212e+00   5.2261801e-01   8.3176377e+01
   2.5139141e+01   5.6852557e+00   1.2344299e-01   1.4980679e-02   2.8931990e+01   6.4669403e+00   5.3562221e-01   9.6632310e-02   3.0010860e+01   2.9700024e+01   3.2345559e+00   4.2684063e-01   8.7096359e+01
   2.4877597e+01   5.4109170e+00   1.1946808e-01   1.3390526e-02   2.8846894e+01   5.6464493e+00   5.2498137e-01   9.2717401e-02   3.0007709e+01   2.9682779e+01   3.1588748e+00   3.5702324e-01   9.1201084e+01
   2.4619720e+01   5.1556199e+00   1.1575099e-01   1.2752346e-02   2.8760221e+01   4.9191988e+00   5.1471439e-01   8.8553570e-02   3.0004526e+01   2.9657763e+01   3.0851160e+00   3.0891585e-01   9.5499259e+01
   2.4302762e+01   4.8573250e+00   1.1140126e-01   1.2002895e-02   2.8649827e+01   4.1214894e+00   5.0237800e-01   8.6217726e-02   3.0000513e+01   2.9617382e+01   2.9955350e+00   2.7371316e-01   1.0000000e+02
   2.4053643e+01   4.6326996e+00   1.0812297e-01   1.1855486e-02   2.8559999e+01   3.5555879e+00   4.9288505e-01   8.2868155e-02   2.9997279e+01   2.9579489e+01   2.9259011e+00   2.6810856e-01   1.0471285e+02
   2.3747929e+01   4.3677066e+00   1.0424415e-01   1.1453564e-02   2.8445980e+01   2.9136500e+00   4.8146154e-01   7.2859239e-02   2.9993216e+01   2.9527243e+01   2.8413194e+00   2.8108104e-01   1.0964782e+02
   2.3448618e+01   4.1189358e+00   1.0058298e-01   1.0238615e-02   2.8330201e+01   2.3187365e+00   4.7050158e-01   6.8902605e-02   2.9989137e+01   2.9471322e+01   2.7593921e+00   2.8887588e-01   1.1481536e+02
   2.3097954e+01   3.8406883e+00   9.6448091e-02   9.1749076e-03   2.8189177e+01   1.6464764e+00   4.5792265e-01   7.2503038e-02   2.9984232e+01   2.9400535e+01   2.6644722e+00   2.5584177e-01   1.2022644e+02
   2.2812821e+01   3.6265107e+00   9.3199374e-02   8.5298693e-03   2.8070095e+01   1.1264750e+00   4.4788865e-01   7.7194892e-02   2.9980145e+01   2.9338014e+01   2.5881140e+00   1.9208524e-01   1.2589254e+02
   2.2479111e+01   3.3934883e+00   8.9518960e-02   8.1302528e-03   2.7925534e+01   5.7292060e-01   4.3635310e-01   7.4581204e-02   2.9975251e+01   2.9256882e+01   2.4996718e+00   1.3463654e-01   1.3182567e+02
   2.2101284e+01   3.1573141e+00   8.5505122e-02   7.6335678e-03   2.7754872e+01   3.9995728e-02   4.2354959e-01   6.5021451e-02   2.9969568e+01   2.9150892e+01   2.4007439e+00   1.7485060e-01   1.3803843e+02
   2.1787111e+01   2.9840378e+00   8.2291046e-02   6.9735994e-03   2.7607107e+01   3.2329242e-01   4.1310306e-01   6.4148890e-02   2.9964731e+01   2.9048153e+01   2.3194743e+00   2.0042949e-01   1.4454398e+02
   2.1431605e+01   2.8093637e+00   7.8796156e-02   6.0232282e-03   2.7433249e+01   6.4966566e-01   4.0149609e-01   4.9295117e-02   2.9959140e+01   2.8911841e+01   2.2286302e+00   1.6934382e-01   1.5135612e+02
   2.1087656e+01   2.6547670e+00   7.5576074e-02   5.5853540e-03   2.7258074e+01   8.9298088e-01   3.9048165e-01   4.5831620e-02   2.9953615e+01   2.8755537e+01   2.1419121e+00   1.0799334e-01   1.5848932e+02
   2.0754906e+01   2.5120710e+00   7.2638306e-02   5.7155757e-03   2.7081830e+01   1.0721319e+00   3.8002981e-01   4.3563565e-02   2.9948166e+01   2.8578546e+01   2.0591659e+00   9.4592329e-02   1.6595869e+02
   2.0387853e+01   2.3595772e+00   6.9614867e-02   5.4218088e-03   2.6879390e+01   1.1940431e+00   3.6873973e-01   4.9987415e-02   2.9942045e+01   2.8352133e+01   1.9692668e+00   1.2274339e-01   1.7378008e+02
   2.0034370e+01   2.2201335e+00   6.6886862e-02   4.5564598e-03   2.6676155e+01   1.2102219e+00   3.5811309e-01   4.7200919e-02   2.9936047e+01   2.8101480e+01   1.8841301e+00   1.2467398e-01   1.8197009e+02
   1.9652210e+01   2.0836994e+00   6.4084632e-02   3.8751056e-03   2.6446905e+01   1.1199505e+00   3.4690605e-01   3.5434610e-02   2.9929457e+01   2.7790167e+01   1.7937634e+00   8.4359676e-02   1.9054607e+02
   1.9285696e+01   1.9714064e+00   6.1503488e-02   3.8322369e-03   2.6217343e+01   9.7382049e-01   3.3643902e-01   3.1287572e-02   2.9923043e+01   2.7445018e+01   1.7088197e+00   8.1771891e-02   1.9952623e+02
   1.8934046e+01   1.8799546e+00   5.9105302e-02   3.4609736e-03   2.5987775e+01   8.2068376e-01   3.2665482e-01   3.1320148e-02   2.9916812e+01   2.7063099e+01   1.6289825e+00   9.5698424e-02   2.0892961e+02
   1.8559837e+01   1.7939696e+00   5.6624926e-02   2.9862482e-03   2.5733024e+01   6.7608107e-01   3.1651252e-01   2.8114288e-02   2.9910108e+01   2.6593382e+01   1.5458843e+00   7.8650776e-02   2.1877616e+02
   1.8167138e+01   1.7087665e+00   5.4092133e-02   2.8108685e-03   2.5453570e+01   5.7844968e-01   3.0614997e-01   2.5635972e-02   2.9903004e+01   2.6020281e+01   1.4608152e+00   7.1921007e-02   2.2908677e+02
   1.7826330e+01   1.6357307e+00   5.1946931e-02   2.4998038e-03   2.5200532e+01   5.5271465e-01   2.9736907e-01   2.2703374e-02   2.9896792e+01   2.5448443e+01   1.3888062e+00   7.2487992e-02   2.3988329e+02
   1.7436431e+01   1.5516754e+00   4.9548828e-02   2.1583391e-03   2.4898517e+01   5.7874607e-01   2.8753586e-01   2.1023980e-02   2.9889641e+01   2.4699040e+01   1.3085374e+00   6.5788479e-02   2.5118864e+02
   1.7065990e+01   1.4703483e+00   4.7323255e-02   1.9872214e-03   2.4598627e+01   6.2628720e-01   2.7837148e-01   1.9851138e-02   2.9882815e+01   2.3879571e+01   1.2343855e+00   6.2322559e-02   2.6302680e+02
   1.6713682e+01   1.3913131e+00   4.5253168e-02   1.6295264e-03   2.4301175e+01   6.5097844e-01   2.6978681e-01   1.8994007e-02   2.9876304e+01   2.2989224e+01   1.1657780e+00   5.9881132e-02   2.7542287e+02
   1.6351060e+01   1.3080368e+00   4.3169744e-02   1.6204216e-03   2.3981994e+01   6.1363458e-01   2.6105682e-01   1.8158198e-02   2.9869590e+01   2.1946462e+01   1.0971021e+00   5.6257951e-02   2.8840315e+02
   1.6006852e+01   1.2265640e+00   4.1237361e-02   1.4736065e-03   2.3666269e+01   5.0042425e-01   2.5284874e-01   1.5578212e-02   2.9863214e+01   2.0825853e+01   1.0337077e+00   5.3465841e-02   3.0199517e+02
   1.5630861e+01   1.1376283e+00   3.9179115e-02   1.3033280e-03   2.3306572e+01   3.0954894e-01   2.4395310e-01   1.4400140e-02   2.9856252e+01   1.9440780e+01   9.6639752e-01   5.0173722e-02   3.1622777e+02
   1.5275808e+01   1.0619284e+00   3.7289115e-02   1.1895913e-03   2.2952085e+01   1.0352172e-01   2.3561045e-01   1.6731212e-02   2.9849685e+01   1.7962044e+01   9.0459422e-01   4.7100438e-02   3.3113112e+02
   1.4940036e+01   1.0017406e+00   3.5553369e-02   1.0621281e-03   2.2603043e+01   8.4966011e-02   2.2776848e-01   1.3884792e-02   2.9843484e+01   1.6397884e+01   8.4757702e-01   4.4029195e-02   3.4673685e+02
   1.4580913e+01   9.4412660e-01   3.3756725e-02   9.5193468e-04   2.2214276e+01   2.5125909e-01   2.1943214e-01   1.0224187e-02   2.9836860e+01   1.4536398e+01   7.8790598e-01   4.0703091e-02   3.6307805e+02
   1.4242666e+01   8.9199814e-01   3.2124483e-02   8.6451205e-04   2.1832939e+01   3.4333591e-01   2.1163069e-01   9.3695435e-03   2.9830626e+01   1.2596794e+01   7.3264862e-01   3.7476638e-02   3.8018940e+02
   1.3905326e+01   8.4116610e-01   3.0556398e-02   7.7749166e-04   2.1437424e+01   3.4848286e-01   2.0390251e-01   9.1473753e-03   2.9824404e+01   1.0477795e+01   6.7808963e-01   3.4207939e-02   3.9810717e+02
   1.3587552e+01   7.9229825e-01   2.9133769e-02   7.1242886e-04   2.1050497e+01   2.7876668e-01   1.9667535e-01   8.8808950e-03   2.9818526e+01   8.3180380e+00   6.2683478e-01   3.1186157e-02   4.1686938e+02
   1.3255397e+01   7.4197239e-01   2.7701566e-02   6.5628943e-04   2.0630707e+01   1.6347931e-01   1.8918272e-01   7.1090821e-03   2.9812348e+01   5.9070372e+00   5.7303424e-01   2.8321554e-02   4.3651583e+02
   1.2928199e+01   6.9446405e-01   2.6342931e-02   5.9198451e-04   2.0201388e+01   4.5619882e-02   1.8187220e-01   6.4590280e-03   2.9806208e+01   3.4063084e+00   5.1952338e-01   2.6473241e-02   4.5708819e+02
   1.2621050e+01   6.5218015e-01   2.5112254e-02   5.5941076e-04   1.9783724e+01   5.4838432e-02   1.7508223e-01   6.4956057e-03   2.9800375e+01   9.8922358e-01   4.6872419e-01   2.5195930e-02   4.7863009e+02
   1.2305487e+01   6.1202080e-01   2.3890849e-02   4.8710857e-04   1.9339476e+01   1.4365740e-01   1.6818911e-01   5.7587859e-03   2.9794294e+01   1.4954390e+00   4.1609781e-01   2.4352602e-02   5.0118723e+02
   1.2009657e+01   5.7578364e-01   2.2783865e-02   4.4194635e-04   1.8908754e+01   1.8845615e-01   1.6181113e-01   4.8105995e-03   2.9788496e+01   3.7415636e+00   3.6675222e-01   2.4457967e-02   5.2480746e+02
   1.1708323e+01   5.3268131e-01   2.1692849e-02   3.7881080e-04   1.8455533e+01   1.6536588e-01   1.5540367e-01   4.9766875e-03   2.9782481e+01   5.8316171e+00   3.1715579e-01   2.4957568e-02   5.4954087e+02
   1.1415107e+01   4.7967376e-01   2.0665444e-02   3.7225574e-04   1.8000204e+01   9.0256394e-02   1.4925701e-01   4.3647500e-03   2.9776509e+01   7.5341693e+00   2.7044269e-01   2.5393076e-02   5.7543994e+02
   1.1130230e+01   4.2496597e-01   1.9698284e-02   3.3998562e-04   1.7544036e+01   1.3380109e-02   1.4336606e-01   3.6951878e-03   2.9770584e+01   8.7215618e+00   2.2755373e-01   2.5386102e-02   6.0255959e+02
   1.0853819e+01   3.7634575e-01   1.8787635e-02   3.1372469e-04   1.7088203e+01   4.1335259e-02   1.3772028e-01   3.7951768e-03   2.9764698e+01   9.2781178e+00   1.8936878e-01   2.4848076e-02   6.3095734e+02
   1.0577002e+01   3.2897950e-01   1.7901321e-02   2.8896003e-04   1.6618432e+01   6.9706692e-02   1.3212595e-01   3.0904534e-03   2.9758641e+01   9.1070276e+00   1.5572060e-01   2.3987348e-02   6.6069345e+02
   1.0309851e+01   2.8177416e-01   1.7068439e-02   2.7055453e-04   1.6152296e+01   5.9445601e-02   1.2677245e-01   3.0201701e-03   2.9752597e+01   8.1614957e+00   1.2934608e-01   2.3266958e-02   6.9183097e+02
   1.0044394e+01   2.3415665e-01   1.6260730e-02   2.4095572e-04   1.5676566e+01   2.9331228e-02   1.2148515e-01   2.3995448e-03   2.9746340e+01   6.4671082e+00   1.1412052e-01   2.1873996e-02   7.2443596e+02
   9.7891988e+00   1.8377679e-01   1.5501029e-02   2.1013093e-04   1.5207364e+01   8.4536030e-04   1.1642128e-01   2.3263794e-03   2.9740013e+01   4.2662865e+00   1.1099933e-01   2.0253915e-02   7.5857758e+02
   9.5371150e+00   1.3195416e-01   1.4764970e-02   1.9362438e-04   1.4732474e+01   2.5088998e-02   1.1142753e-01   2.1262407e-03   2.9733374e+01   1.8213318e+00   1.1015710e-01   1.9040689e-02   7.9432823e+02
   9.2954024e+00   8.4729973e-02   1.4071130e-02   1.8892442e-04   1.4266560e+01   3.4131941e-02   1.0663923e-01   2.1042529e-03   2.9726545e+01   4.3015913e-01   1.0968370e-01   2.0235020e-02   8.3176377e+02
   9.0576516e+00   3.5715308e-02   1.3398888e-02   1.6742419e-04   1.3798363e+01   2.5874083e-02   1.0192371e-01   1.5971611e-03   2.9719277e+01   2.2474971e+00   1.0930573e-01   2.0020664e-02   8.7096359e+02
   8.8190310e+00   2.0085453e-02   1.2733530e-02   1.4964762e-04   1.3318823e+01   7.9793919e-03   9.7181602e-02   1.7660282e-03   2.9711311e+01   3.4822720e+00   1.0895161e-01   1.9376094e-02   9.1201084e+02
   8.5964980e+00   7.3205912e-02   1.2121037e-02   1.3986411e-04   1.2863233e+01   1.1587731e-02   9.2749745e-02   1.5374945e-03   2.9703154e+01   3.9825441e+00   1.0862167e-01   1.6385357e-02   9.5499259e+02
   8.3691779e+00   1.2441870e-01   1.1503280e-02   1.2732543e-04   1.2389885e+01   2.4485953e-02   8.8214906e-02   1.1977870e-03   2.9693960e+01   3.7127229e+00   1.0827346e-01   1.1612276e-02   1.0000000e+03
   8.1526698e+00   1.6916568e-01   1.0922603e-02   1.1829391e-04   1.1931996e+01   1.2602865e-02   8.3893678e-02   1.3261590e-03   2.9684256e+01   2.7137134e+00   1.0792496e-01   1.0255303e-02   1.0471285e+03
   7.9420135e+00   2.0926791e-01   1.0365346e-02   1.1446765e-04   1.1480303e+01   1.3235277e-02   7.9696466e-02   1.0402603e-03   2.9673786e+01   1.2323222e+00   1.0756604e-01   9.2994487e-03   1.0964782e+03
   7.7334181e+00   2.5014756e-01   9.8217500e-03   9.9620504e-05   1.1027442e+01   1.8242247e-02   7.5562010e-02   9.4259813e-04   2.9662264e+01   4.0085703e-01   1.0718835e-01   9.3517917e-03   1.1481536e+03
   7.5313051e+00   2.8575912e-01   9.3036241e-03   8.7068961e-05   1.0583722e+01   1.6719716e-03   7.1597744e-02   9.2589329e-04   2.9649845e+01   1.7480514e+00   1.0679880e-01   9.6103445e-03   1.2022644e+03
   7.3356082e+00   3.0699448e-01   8.8107654e-03   8.2278319e-05   1.0149762e+01   7.9357529e-03   6.7825455e-02   8.6172862e-04   2.9636473e+01   2.4617292e+00   1.0639730e-01   9.1733300e-03   1.2589254e+03
   7.1399297e+00   3.1168352e-01   8.3273692e-03   7.7150639e-05   9.7118194e+00   6.9487835e-03   6.4148865e-02   7.3958582e-04   2.9621590e+01   2.3467345e+00   1.0596971e-01   8.1945737e-03   1.3182567e+03
   6.9512949e+00   2.7252699e-01   7.8709295e-03   6.9336463e-05   9.2859917e+00   1.2372747e-03   6.0717997e-02   6.5040709e-04   2.9605612e+01   1.4645376e+00   1.0553057e-01   7.4567093e-03   1.3803843e+03
   6.7667415e+00   1.7610113e-01   7.4340029e-03   6.2983594e-05   8.8660200e+00   8.5090340e-03   5.7476546e-02   5.6972234e-04   2.9588214e+01   1.9041217e-01   1.0507308e-01   7.3979395e-03   1.4454398e+03
   6.5865953e+00   5.5662003e-02   7.0172156e-03   5.8068267e-05   8.4529774e+00   1.5192231e-04   5.4414051e-02   5.7604688e-04   2.9569315e+01   9.3288711e-01   1.0459759e-01   7.9023774e-03   1.5135612e+03
   6.4111050e+00   3.7147587e-02   6.6209396e-03   5.4188851e-05   8.0478161e+00   5.7265464e-03   5.1510259e-02   4.3227481e-04   2.9548832e+01   1.4547583e+00   1.0410447e-01   7.3839165e-03   1.5848932e+03
   6.2382247e+00   8.9751197e-02   6.2405409e-03   5.0132814e-05   7.6462451e+00   2.0337855e-04   4.8709160e-02   5.1515661e-04   2.9526376e+01   1.2037913e+00   1.0358725e-01   5.9224615e-03   1.6595869e+03
   6.0706017e+00   1.1025973e-01   5.8818387e-03   4.1717632e-05   7.2549850e+00   4.9317589e-03   4.6043117e-02   4.0429587e-04   2.9502146e+01   3.6503094e-01   1.0305328e-01   4.8887740e-03   1.7378008e+03
   5.9063392e+00   1.1399244e-01   5.5407621e-03   4.4318985e-05   6.8703202e+00   2.6320410e-03   4.3497980e-02   3.6676726e-04   2.9475731e+01   5.6153284e-01   1.0249620e-01   5.0057595e-03   1.8197009e+03
   5.7458266e+00   1.0840748e-01   5.2182949e-03   3.7016764e-05   6.4939399e+00   9.3236989e-04   4.1129140e-02   3.7539508e-04   2.9447009e+01   1.0009299e+00   1.0191661e-01   4.8482337e-03   1.9054607e+03
   5.5893641e+00   9.8048810e-02   4.9151854e-03   3.6760712e-05   6.1273533e+00   1.9702499e-03   3.8971317e-02   3.0091204e-04   2.9415860e+01   7.0238048e-01   1.0131508e-01   4.2972362e-03   1.9952623e+03
   5.4371741e+00   7.5894790e-02   4.6319934e-03   3.1859758e-05   5.7718355e+00   6.3476237e-04   3.6980778e-02   2.6256611e-04   2.9382162e+01   3.5471028e-02   1.0069223e-01   4.1069847e-03   2.0892961e+03
   5.2894116e+00   4.5816186e-02   4.3691404e-03   2.9444779e-05   5.4283992e+00   7.9833532e-04   3.5096810e-02   2.5974376e-04   2.9345792e+01   5.8060041e-01   1.0004867e-01   4.2593442e-03   2.1877616e+03
   5.1448194e+00   1.3117122e-02   4.1246740e-03   2.4430570e-05   5.0946766e+00   1.7188908e-03   3.3274537e-02   2.1516712e-04   2.9306240e+01   5.1413295e-01   9.9378558e-02   3.8650427e-03   2.2908677e+03
   5.0037263e+00   1.9461583e-02   3.8993662e-03   2.4652548e-05   4.7718882e+00   1.7961816e-03   3.1516683e-02   2.2662255e-04   2.9263343e+01   1.3609739e-02   9.8682727e-02   3.1172103e-03   2.3988329e+03
   4.8663804e+00   5.1983954e-02   3.6931188e-03   2.2125293e-05   4.4609357e+00   1.4970149e-03   2.9841488e-02   1.9992431e-04   2.9216942e+01   4.2070306e-01   9.7962022e-02   3.0962232e-03   2.5118864e+03
   4.7318694e+00   7.9124970e-02   3.5031430e-03   2.0620496e-05   4.1600154e+00   1.0754134e-03   2.8261295e-02   1.7330745e-04   2.9166446e+01   2.8943051e-01   9.7211032e-02   2.9379952e-03   2.6302680e+03
   4.6015532e+00   7.8152671e-02   3.3290029e-03   1.8564362e-05   3.8723485e+00   8.4482396e-04   2.6810783e-02   1.5626300e-04   2.9112100e+01   1.3881657e-01   9.6437053e-02   2.9492195e-03   2.7542287e+03
   4.4745389e+00   4.2049314e-02   3.1667956e-03   1.7475287e-05   3.5961048e+00   6.0272394e-04   2.5482925e-02   1.4207041e-04   2.9053290e+01   2.7249054e-01   9.5634844e-02   2.4814942e-03   2.8840315e+03
   4.3519081e+00   4.7937601e-03   3.0154431e-03   1.4947802e-05   3.3337925e+00   3.3964170e-04   2.4276253e-02   1.2370150e-04   2.8990293e+01   3.0505239e-03   9.4811593e-02   2.2091299e-03   3.0199517e+03
   4.2311768e+00   3.5271622e-02   2.8699576e-03   1.4810104e-05   3.0803986e+00   4.3074313e-04   2.3147143e-02   1.0579418e-04   2.8921497e+01   2.0319352e-01   9.3950259e-02   1.9338842e-03   3.1622777e+03
   4.1143057e+00   4.2624708e-02   2.7312733e-03   1.3664665e-05   2.8404377e+00   3.3985514e-04   2.2094781e-02   9.8661089e-05   2.8847631e+01   4.1058719e-02   9.3064276e-02   2.0126126e-03   3.3113112e+03
   4.0006241e+00   3.8143666e-02   2.5975251e-03   1.2242216e-05   2.6128752e+00   5.4794946e-04   2.1096345e-02   8.9690828e-05   2.8767997e+01   1.3641268e-01   9.2148989e-02   1.6768897e-03   3.4673685e+03
   3.8902758e+00   1.8497947e-02   2.4681579e-03   1.0443416e-05   2.3983271e+00   2.1811712e-05   2.0140661e-02   7.7213986e-05   2.8682373e+01   1.1888262e-02   9.1205825e-02   1.6983730e-03   3.6307805e+03
   3.7827463e+00   7.5843038e-03   2.3420976e-03   1.0180899e-05   2.1960295e+00   5.4746249e-04   1.9214535e-02   6.9591898e-05   2.8590001e+01   1.0044178e-01   9.0230561e-02   1.4116878e-03   3.8018940e+03
   3.6776491e+00   3.0028544e-02   2.2186105e-03   9.4387479e-06   2.0054015e+00   9.7414675e-04   1.8308915e-02   6.4379260e-05   2.8490069e+01   2.2150926e-02   8.9219329e-02   1.4462063e-03   3.9810717e+03
   3.5762694e+00   3.1179328e-02   2.0990779e-03   8.2154256e-06   1.8286276e+00   3.6892204e-04   1.7431605e-02   5.4356299e-05   2.8383449e+01   5.5299519e-02   8.8185088e-02   1.3410097e-03   4.1686938e+03
   3.4771029e+00   9.6040827e-03   1.9817123e-03   7.4967988e-06   1.6627703e+00   6.7929174e-04   1.6568316e-02   4.9001823e-05   2.8268184e+01   5.2112530e-02   8.7113115e-02   1.1683051e-03   4.3651583e+03
   3.3812892e+00   1.3341595e-02   1.8679385e-03   6.7397328e-06   1.5093073e+00   4.6078785e-04   1.5729335e-02   4.5336172e-05   2.8145186e+01   4.0349263e-03   8.6016308e-02   1.1820498e-03   4.5708819e+03
   3.2875557e+00   2.1068117e-02   1.7564055e-03   6.3747055e-06   1.3656862e+00   3.5196031e-04   1.4905138e-02   4.0315892e-05   2.8012394e+01   3.7878543e-02   8.4880777e-02   1.0565451e-03   4.7863009e+03
   3.1969030e+00   1.2733953e-02   1.6685660e-03   5.6458186e-06   1.2329100e+00   9.7065532e-05   1.4106805e-02   3.3721027e-05   2.7870770e+01   3.8126799e-02   8.3719347e-02   8.4639920e-04   5.0118723e+03
   3.1082468e+00   6.9970831e-03   1.5949628e-03   5.3807423e-06   1.1088677e+00   1.1942890e-04   1.3326816e-02   2.7468190e-05   2.7718160e+01   1.3983618e-02   8.2518993e-02   9.2306542e-04   5.2480746e+03
   3.0224584e+00   1.6348618e-02   1.5236922e-03   4.9326081e-06   9.9430636e-01   6.4297022e-05   1.2573149e-02   2.7571719e-05   2.7555586e+01   8.0267760e-03   8.1292457e-02   8.7413524e-04   5.4954087e+03
   2.9389193e+00   6.8467631e-03   1.4540297e-03   4.7591312e-06   8.8794544e-01   1.1332382e-04   1.1837232e-02   2.4926006e-05   2.7381494e+01   2.2794367e-02   8.0032416e-02   7.7662886e-04   5.7543994e+03
   2.8577395e+00   7.9798993e-03   1.3859430e-03   4.4858589e-06   7.8955774e-01   1.5168694e-04   1.1112024e-02   2.0981894e-05   2.7195633e+01   2.5804534e-02   7.8741778e-02   6.1755489e-04   6.0255959e+03
   2.7787208e+00   1.0674159e-02   1.3192153e-03   4.0018427e-06   6.9857104e-01   9.6228105e-05   1.0382698e-02   1.7378308e-05   2.6997083e+01   2.4693234e-02   7.7418841e-02   6.1652715e-04   6.3095734e+03
   2.7019569e+00   1.7948158e-03   1.2539418e-03   3.5489315e-06   6.1478533e-01   6.5887203e-05   9.6341775e-03   1.5262981e-05   2.6785622e+01   2.1229637e-02   7.6066816e-02   6.2391454e-04   6.6069345e+03
   2.6270429e+00   8.7917053e-03   1.1898536e-03   3.3868467e-06   5.3748642e-01   2.4975600e-05   8.8480816e-03   1.3030487e-05   2.6559614e+01   2.0398283e-02   7.4680130e-02   5.9405823e-04   6.9183097e+03
   2.5543203e+00   8.9039720e-04   1.1273805e-03   2.9171031e-06   4.6677218e-01   8.9841496e-05   8.0215706e-03   1.1601569e-05   2.6319594e+01   2.0089004e-02   7.3266930e-02   5.4183608e-04   7.2443596e+03
   2.4836315e+00   6.6528483e-03   1.0665939e-03   2.9399756e-06   4.0224485e-01   5.2484206e-06   7.1602342e-03   9.1444148e-06   2.6064690e+01   2.1954354e-02   7.1826609e-02   4.8906692e-04   7.5857758e+03
   2.4146640e+00   7.1475398e-04   1.0075174e-03   2.4919058e-06   3.4345956e-01   2.5665084e-05   6.2822259e-03   7.2340761e-06   2.5793276e+01   2.1292060e-02   7.0355005e-02   4.3296801e-04   7.9432823e+03
   2.3477002e+00   4.9766619e-03   9.5080698e-04   2.4552770e-06   2.9054704e-01   1.4815744e-05   5.4234133e-03   7.1069302e-06   2.5506027e+01   1.4693673e-02   6.8860811e-02   3.8039880e-04   8.3176377e+03
   2.2824587e+00   8.0909265e-04   8.9682248e-04   2.2575749e-06   2.4320020e-01   2.3655008e-06   4.6126779e-03   5.4021091e-06   2.5201373e+01   2.6284317e-03   6.7341036e-02   3.2939049e-04   8.7096359e+03
   2.2188741e+00   3.9417364e-03   8.4637940e-04   1.9875923e-06   2.0130132e-01   1.0317942e-05   3.8721089e-03   5.4913612e-06   2.4878540e+01   2.1957319e-02   6.5797844e-02   3.3387935e-04   9.1201084e+03
   2.1571713e+00   2.4393022e-03   8.0074386e-04   2.0303416e-06   1.6484498e-01   1.6514972e-05   3.2137594e-03   4.1251089e-06   2.4538394e+01   2.0397088e-02   6.4242115e-02   3.2055928e-04   9.5499259e+03
   2.0968620e+00   1.1981559e-03   7.6038686e-04   1.6768229e-06   1.3331993e-01   1.0270891e-05   2.6326866e-03   3.1513778e-06   2.4177900e+01   8.8849241e-03   6.2669764e-02   2.6420819e-04   1.0000000e+04

